Landscape k-complexity of isotropic centered Gaussian fields

In large dimension, we study the asymptotic behavior of the mean number of critical points with index k below a level u for an isotropic centered Gaussian random field defined on a family of subsets of $R^d$ depending on d. We prove the existence of three regimes depending on the speed of growth of the volume the parameter set. In the first regime the mean number of critical points decreases exponentially with the dimension. For the second regime, there exists a critical level $u_c$ such that the mean number of critical points with index k below a level u with $u > uc$ increases exponentially with the dimension d independently of the index k and decreases exponentially with d when $u < u_c$. In the third regime, there exists a layered structure depending on the level u considered and on the index $k$ of the critical points. This behavior is similar to the one encountered on the sphere by Auffinger et al. [5]. In the particular case of the Bargmann-Fock field, only two regimes coexist.

==> Logarithmic_planar_fct1.txt <==
ind	v	theta0	theta1	theta100
1	-2.2			-0.119222579109905	-0.179737704716833	-6.17073513980267
2	-2.19974974974975	-0.118832677907126	-0.179233161930253	-6.15888108021982
3	-2.1994994994995	-0.118442883220413	-0.178728800863212	-6.1470346475003
4	-2.19924924924925	-0.118053195090601	-0.178224621597378	-6.13519584576829
5	-2.198998998999		-0.117663613558603	-0.177720624214578	-6.12336467915617
6	-2.19874874874875	-0.117274138665414	-0.177216808796804	-6.1115411518044
7	-2.1984984984985	-0.116884770452111	-0.176713175426206	-6.09972526786165
8	-2.19824824824825	-0.11649550895985	-0.1762097241851	-6.08791703148483
9	-2.197997997998		-0.11610635422987	-0.175706455155962	-6.07611644683903
10	-2.19774774774775	-0.115717306303494	-0.175203368421436	-6.06432351809772
11	-2.1974974974975	-0.115328365222123	-0.174700464064327	-6.05253824944256
12	-2.19724724724725	-0.114939531027242	-0.174197742167606	-6.04076064506357
13	-2.196996996997		-0.11455080376042	-0.173695202814407	-6.02899070915912
14	-2.19674674674675	-0.114162183463307	-0.173192846088033	-6.01722844593591
15	-2.1964964964965	-0.113773670177638	-0.172690672071953	-6.00547385960911
16	-2.19624624624625	-0.11338526394523	-0.1721886808498	-5.99372695440229
17	-2.195995995996		-0.112996964807984	-0.171686872505378	-5.98198773454746
18	-2.19574574574575	-0.112608772807885	-0.171185247122657	-5.97025620428511
19	-2.1954954954955	-0.112220687987002	-0.170683804785775	-5.95853236786424
20	-2.19524524524525	-0.111832710387491	-0.17018254557904	-5.94681622954243
21	-2.194994994995		-0.111444840051589	-0.16968146958693	-5.93510779358577
22	-2.19474474474475	-0.111057077021619	-0.169180576894093	-5.92340706426897
23	-2.19449449449449	-0.110669421339993	-0.168679867585347	-5.91171404587538
24	-2.19424424424424	-0.110281873049203	-0.168179341745679	-5.90002874269689
25	-2.19399399399399	-0.109894432191831	-0.167678999460255	-5.88835115903423
26	-2.19374374374374	-0.109507098810543	-0.167178840814405	-5.87668129919673
27	-2.19349349349349	-0.109119872948094	-0.166678865893638	-5.86501916750248
28	-2.19324324324324	-0.108732754647322	-0.166179074783632	-5.85336476827831
29	-2.19299299299299	-0.108345743951155	-0.165679467570242	-5.84171810585984
30	-2.19274274274274	-0.107958840902609	-0.165180044339499	-5.8300791845916
31	-2.19249249249249	-0.107572045544784	-0.164680805177604	-5.81844800882684
32	-2.19224224224224	-0.10718535792087	-0.164181750170938	-5.80682458292774
33	-2.19199199199199	-0.106798778074145	-0.163682879406058	-5.79520891126542
34	-2.19174174174174	-0.106412306047977	-0.163184192969696	-5.78360099821987
35	-2.19149149149149	-0.106025941885821	-0.162685690948763	-5.77200084818011
36	-2.19124124124124	-0.10563968563122	-0.162187373430349	-5.76040846554411
37	-2.19099099099099	-0.105253537327809	-0.16168924050172	-5.74882385471887
38	-2.19074074074074	-0.104867497019311	-0.161191292250323	-5.73724702012046
39	-2.19049049049049	-0.104481564749539	-0.160693528763784	-5.72567796617402
40	-2.19024024024024	-0.104095740562398	-0.160195950129912	-5.71411669731383
41	-2.18998998998999	-0.10371002450188	-0.159698556436695	-5.70256321798329
42	-2.18973973973974	-0.103324416612072	-0.159201347772301	-5.69101753263498
43	-2.18948948948949	-0.102938916937149	-0.158704324225084	-5.67947964573066
44	-2.18923923923924	-0.102553525521378	-0.158207485883578	-5.66794956174137
45	-2.18898898898899	-0.102168242409119	-0.157710832836503	-5.65642728514743
46	-2.18873873873874	-0.101783067644824	-0.15721436517276	-5.6449128204384
47	-2.18848848848849	-0.101398001273036	-0.156718082981438	-5.63340617211319
48	-2.18823823823824	-0.101013043338392	-0.156221986351809	-5.6219073446801
49	-2.18798798798799	-0.10062819388562	-0.155726075373331	-5.61041634265677
50	-2.18773773773774	-0.100243452959544	-0.155230350135651	-5.59893317057033
51	-2.18748748748749	-0.0998588206050797	-0.154734810728602	-5.58745783295731
52	-2.18723723723724	-0.0994742968672381	-0.154239457242203	-5.57599033436376
53	-2.18698698698699	-0.0990898817911233	-0.153744289766664	-5.56453067934522
54	-2.18673673673674	-0.0987055754219337	-0.153249308392382	-5.55307887246679
55	-2.18648648648649	-0.0983213778049643	-0.152754513209946	-5.54163491830318
56	-2.18623623623624	-0.0979372889856041	-0.152259904310135	-5.5301988214387
57	-2.18598598598599	-0.0975533090093378	-0.151765481783917	-5.5187705864673
58	-2.18573573573574	-0.0971694379217455	-0.151271245722454	-5.50735021799261
59	-2.18548548548549	-0.0967856757685039	-0.150777196217099	-5.49593772062798
60	-2.18523523523524	-0.0964020225953869	-0.150283333359398	-5.48453309899653
61	-2.18498498498499	-0.0960184784482645	-0.149789657241093	-5.47313635773112
62	-2.18473473473474	-0.095635043373104	-0.149296167954118	-5.46174750147448
63	-2.18448448448448	-0.0952517174159699	-0.148802865590601	-5.45036653487912
64	-2.18423423423423	-0.0948685006230241	-0.148309750242868	-5.43899346260744
65	-2.18398398398398	-0.0944853930405291	-0.147816822003442	-5.42762828933184
66	-2.18373373373373	-0.0941023947148431	-0.147324080965041	-5.41627101973459
67	-2.18348348348348	-0.0937195056924245	-0.14683152722058	-5.40492165850796
68	-2.18323323323323	-0.0933367260198309	-0.146339160863175	-5.39358021035424
69	-2.18298298298298	-0.0929540557437181	-0.145846981986138	-5.38224667998574
70	-2.18273273273273	-0.0925714949108442	-0.145354990682986	-5.37092107212498
71	-2.18248248248248	-0.0921890435680658	-0.14486318704743	-5.35960339150444
72	-2.18223223223223	-0.0918067017623402	-0.144371571173385	-5.34829364286685
73	-2.18198198198198	-0.091424469540726	-0.14388014315497	-5.33699183096513
74	-2.18173173173173	-0.0910423469503823	-0.143388903086502	-5.32569796056239
75	-2.18148148148148	-0.0906603340385718	-0.142897851062507	-5.31441203643205
76	-2.18123123123123	-0.0902784308526568	-0.142406987177708	-5.3031340633578
77	-2.18098098098098	-0.0898966374401034	-0.141916311527039	-5.29186404613365
78	-2.18073073073073	-0.0895149538484795	-0.141425824205635	-5.28060198956402
79	-2.18048048048048	-0.0891333801254564	-0.140935525308839	-5.26934789846371
80	-2.18023023023023	-0.0887519163188097	-0.140445414932202	-5.258101777658
81	-2.17997997997998	-0.0883705624764175	-0.139955493171479	-5.24686363198259
82	-2.17972972972973	-0.0879893186462624	-0.139465760122637	-5.23563346628375
83	-2.17947947947948	-0.0876081848764315	-0.13897621588185	-5.22441128541828
84	-2.17922922922923	-0.0872271612151166	-0.138486860545501	-5.21319709425356
85	-2.17897897897898	-0.086846247710616	-0.137997694210186	-5.20199089766765
86	-2.17872872872873	-0.0864654444113318	-0.137508716972711	-5.19079270054923
87	-2.17847847847848	-0.0860847513657732	-0.137019928930092	-5.17960250779769
88	-2.17822822822823	-0.0857041686225552	-0.136531330179561	-5.16842032432317
89	-2.17797797797798	-0.085323696230399	-0.136042920818561	-5.15724615504656
90	-2.17772772772773	-0.0849433342381353	-0.13555470094475	-5.14608000489965
91	-2.17747747747748	-0.0845630826946998	-0.135066670656003	-5.134921878825
92	-2.17722722722723	-0.0841829416491372	-0.134578830050407	-5.12377178177611
93	-2.17697697697698	-0.0838029111505997	-0.134091179226268	-5.11262971871739
94	-2.17672672672673	-0.0834229912483482	-0.133603718282107	-5.10149569462422
95	-2.17647647647648	-0.0830431819917546	-0.133116447316667	-5.09036971448304
96	-2.17622622622623	-0.0826634834302977	-0.132629366428908	-5.0792517832913
97	-2.17597597597598	-0.0822838956135675	-0.132142475718007	-5.06814190605755
98	-2.17572572572573	-0.0819044185912636	-0.131655775283366	-5.05704008780148
99	-2.17547547547548	-0.0815250524131956	-0.131169265224603	-5.04594633355389
100	-2.17522522522523	-0.0811457971292864	-0.130682945641563	-5.0348606483569
101	-2.17497497497498	-0.0807666527895681	-0.130196816634311	-5.02378303726383
102	-2.17472472472473	-0.0803876194441856	-0.129710878303136	-5.01271350533927
103	-2.17447447447447	-0.0800086971433954	-0.129225130748553	-5.00165205765915
104	-2.17422422422422	-0.0796298859375666	-0.128739574071299	-4.99059869931077
105	-2.17397397397397	-0.0792511858771826	-0.12825420837234	-4.97955343539292
106	-2.17372372372372	-0.0788725970128392	-0.127769033752868	-4.96851627101575
107	-2.17347347347347	-0.0784941193952459	-0.127284050314303	-4.95748721130095
108	-2.17322322322322	-0.0781157530752266	-0.126799258158292	-4.94646626138175
109	-2.17297297297297	-0.0777374981037194	-0.126314657386711	-4.93545342640292
110	-2.17272272272272	-0.0773593545317797	-0.125830248101672	-4.92444871152099
111	-2.17247247247247	-0.0769813224105756	-0.12534603040551	-4.91345212190397
112	-2.17222222222222	-0.0766034017913928	-0.124862004400796	-4.90246366273171
113	-2.17197197197197	-0.076225592725633	-0.124378170190334	-4.89148333919576
114	-2.17172172172172	-0.0758478952648136	-0.12389452787716	-4.88051115649949
115	-2.17147147147147	-0.0754703094605719	-0.123411077564547	-4.8695471198581
116	-2.17122122122122	-0.0750928353646603	-0.122927819356		-4.85859123449867
117	-2.17097097097097	-0.0747154730289501	-0.122444753355263	-4.8476435056602
118	-2.17072072072072	-0.0743382225054314	-0.121961879666314	-4.83670393859369
119	-2.17047047047047	-0.0739610838462122	-0.121479198393371	-4.82577253856211
120	-2.17022022022022	-0.0735841339779409	-0.120996863389729	-4.81485707515677
121	-2.16996996996997	-0.0732072190346647	-0.120514566923484	-4.8039420079166
122	-2.16971971971972	-0.0728304161128585	-0.120032463187585	-4.79303512358551
123	-2.16946946946947	-0.0724537252651115	-0.11955055228721	-4.78213642747498
124	-2.16921921921922	-0.0720771465441329	-0.119068834327779	-4.77124592490875
125	-2.16896896896897	-0.0717006800027567	-0.118587309414958	-4.76036362122291
126	-2.16871871871872	-0.0713243256939361	-0.118105977654655	-4.7494895217658
127	-2.16846846846847	-0.0709480836707477	-0.117624839153022	-4.73862363189815
128	-2.16821821821822	-0.0705719539863915	-0.117143894016459	-4.72776595699317
129	-2.16796796796797	-0.0701959366941898	-0.116663142351612	-4.71691650243646
130	-2.16771771771772	-0.0698200318475909	-0.116182584265377	-4.7060752736262
131	-2.16746746746747	-0.0694442395001662	-0.115702219864896	-4.69524227597312
132	-2.16721721721722	-0.0690685597056113	-0.115222049257561	-4.68441751490055
133	-2.16696696696697	-0.0686929925177487	-0.114742072551016	-4.67360099584447
134	-2.16671671671672	-0.0683175379905249	-0.114262289853156	-4.6627927242536
135	-2.16646646646647	-0.0679421961780151	-0.113782701272129	-4.65199270558939
136	-2.16621621621622	-0.0675669671344193	-0.113303306916336	-4.64120094532611
137	-2.16596596596597	-0.0671918509140654	-0.112824106894433	-4.63041744895087
138	-2.16571571571572	-0.0668168475714082	-0.112345101315331	-4.61964222196367
139	-2.16546546546547	-0.0664419571610331	-0.111866290288198	-4.6088752698775
140	-2.16521521521522	-0.0660671797376516	-0.111387673922458	-4.59811659821833
141	-2.16496496496497	-0.0656925153561056	-0.110909252327796	-4.58736621252515
142	-2.16471471471471	-0.065317964071367	-0.110431025614154	-4.57662411835011
143	-2.16446446446446	-0.0649435259385368	-0.109952993891736	-4.56589032125844
144	-2.16421421421421	-0.0645692010128465	-0.109475157271004	-4.55516482682858
145	-2.16396396396396	-0.0641949893496617	-0.108997515862688	-4.54444764065233
146	-2.16371371371371	-0.0638208910044767	-0.108520069777779	-4.53373876833466
147	-2.16346346346346	-0.0634469060329187	-0.108042819127529	-4.52303821549394
148	-2.16321321321321	-0.0630730344907473	-0.107565764023459	-4.51234598776193
149	-2.16296296296296	-0.0626992764338576	-0.107088904577358	-4.50166209078391
150	-2.16271271271271	-0.0623256319182754	-0.106612240901279	-4.49098653021859
151	-2.16246246246246	-0.0619521010001627	-0.106135773107544	-4.48031931173828
152	-2.16221221221221	-0.0615786837358152	-0.105659501308746	-4.46966044102889
153	-2.16196196196196	-0.0612053801816648	-0.105183425617748	-4.45900992379001
154	-2.16171171171171	-0.0608321903942782	-0.104707546147685	-4.44836776573492
155	-2.16146146146146	-0.0604591144303601	-0.104231863011964	-4.43773397259073
156	-2.16121121121121	-0.0600861523467507	-0.103756376324267	-4.42710855009833
157	-2.16096096096096	-0.0597133042004281	-0.103281086198549	-4.41649150401251
158	-2.16071071071071	-0.0593405700485075	-0.102805992749042	-4.40588284010196
159	-2.16046046046046	-0.0589679499482452	-0.102331096090257	-4.39528256414944
160	-2.16021021021021	-0.0585954439570337	-0.10185639633698	-4.38469068195168
161	-2.15995995995996	-0.0582230521324064	-0.101381893604278	-4.37410719931953
162	-2.15970970970971	-0.057850774532037	-0.100907588007497	-4.36353212207803
163	-2.15945945945946	-0.0574786112137384	-0.100433479662265	-4.35296545606637
164	-2.15920920920921	-0.0571065622354677	-0.0999595686844938	-4.34240720713808
165	-2.15895895895896	-0.0567346276553217	-0.0994858551903783	-4.33185738116097
166	-2.15870870870871	-0.0563628075315394	-0.0990123392963964	-4.32131598401724
167	-2.15845845845846	-0.0559911019225038	-0.098539021119314	-4.31078302160352
168	-2.15820820820821	-0.0556195108867404	-0.0980659007761827	-4.30025849983097
169	-2.15795795795796	-0.0552480344829206	-0.0975929783843442	-4.28974242462527
170	-2.15770770770771	-0.0548766727698585	-0.0971202540614273	-4.27923480192674
171	-2.15745745745746	-0.0545054258065147	-0.096647727925353	-4.26873563769034
172	-2.15720720720721	-0.0541342936519949	-0.0961754000943327	-4.25824493788578
173	-2.15695695695696	-0.053763276365551	-0.095703270686871	-4.24776270849755
174	-2.15670670670671	-0.0533923740065837	-0.095231339821768	-4.23728895552502
175	-2.15645645645646	-0.0530215866346392	-0.0947596076181169	-4.22682368498242
176	-2.15620620620621	-0.052650914309413	-0.0942880741953086	-4.21636690289897
177	-2.15595595595596	-0.0522803570907493	-0.0938167396730312	-4.20591861531894
178	-2.15570570570571	-0.0519099150386404	-0.0933456041712702	-4.19547882830162
179	-2.15545545545546	-0.0515395882132314	-0.0928746678103147	-4.18504754792156
180	-2.15520520520521	-0.0511693766748159	-0.0924039307107521	-4.17462478026843
181	-2.15495495495496	-0.0507992804838389	-0.0919333929934725	-4.1642105314472
182	-2.1547047047047	-0.0504292997008977	-0.0914630547796709	-4.15380480757822
183	-2.15445445445445	-0.0500594343867411	-0.0909929161908449	-4.14340761479712
184	-2.1542042042042	-0.049689684602273	-0.0905229773488018	-4.13301895925515
185	-2.15395395395395	-0.0493200504085495	-0.0900532383756539	-4.12263884711899
186	-2.1537037037037	-0.0489505318667811	-0.0895836993938224	-4.11226728457091
187	-2.15345345345345	-0.0485811290383338	-0.089114360526039	-4.10190427780885
188	-2.1532032032032	-0.0482118419847277	-0.0886452218953449	-4.09154983304644
189	-2.15295295295295	-0.0478426707676423	-0.0881762836250975	-4.08120395651316
190	-2.1527027027027	-0.0474736154489112	-0.087707545838965	-4.07086665445429
191	-2.15245245245245	-0.0471046760905263	-0.087239008660931	-4.060537933131
192	-2.1522022022022	-0.0467358527546377	-0.0867706722152958	-4.05021779882044
193	-2.15195195195195	-0.0463671455035542	-0.0863025366266772	-4.03990625781586
194	-2.1517017017017	-0.0459985543997453	-0.0858346020200138	-4.02960331642659
195	-2.15145145145145	-0.0456300795058391	-0.0853668685205618	-4.01930898097811
196	-2.1512012012012	-0.0452617208846257	-0.0848993362539013	-4.00902325781219
197	-2.15095095095095	-0.0448934785990554	-0.0844320053459335	-3.99874615328686
198	-2.1507007007007	-0.0445253527122416	-0.0839648759228849	-3.98847767377657
199	-2.15045045045045	-0.0441573432874611	-0.0834979481113089	-3.97821782567224
200	-2.1502002002002	-0.0437894503881533	-0.0830312220380843	-3.96796661538125
201	-2.14994994994995	-0.0434216740779221	-0.0825646978304188	-3.9577240493276
202	-2.1496996996997	-0.0430540144205363	-0.0820983756158504	-3.94749013395196
203	-2.14944944944945	-0.0426864714799296	-0.0816322555222469	-3.93726487571166
204	-2.1491991991992	-0.0423190453202043	-0.0811663376778116	-3.92704828108094
205	-2.14894894894895	-0.0419517360056273	-0.0807006222110793	-3.91684035655083
206	-2.1486986986987	-0.041584543600634	-0.0802351092509206	-3.90664110862929
207	-2.14844844844845	-0.041217468169829	-0.0797697989265443	-3.89645054384136
208	-2.1481981981982	-0.0408505097779843	-0.0793046913674953	-3.88626866872908
209	-2.14794794794795	-0.0404836684900441	-0.0788397867036609	-3.87609548985172
210	-2.1476976976977	-0.0401169443711213	-0.0783750850652678	-3.86593101378577
211	-2.14744744744745	-0.0397503374865015	-0.0779105865828862	-3.85577524712497
212	-2.1471971971972	-0.0393838479016407	-0.0774462913874291	-3.84562819648048
213	-2.14694694694695	-0.0390174756821687	-0.0769821996101561	-3.83548986848092
214	-2.1466966966967	-0.0386512208938896	-0.0765183113826749	-3.82536026977241
215	-2.14644644644645	-0.0382850836027808	-0.07605462683694	-3.8152394070187
216	-2.1461961961962	-0.0379190638749946	-0.0755911461052566	-3.8051272869012
217	-2.14594594594595	-0.0375531617768595	-0.0751278693202815	-3.79502391611906
218	-2.1456956956957	-0.0371873773748799	-0.0746647966150239	-3.78492930138928
219	-2.14544544544545	-0.036821710735739	-0.0742019281228496	-3.7748434494468
220	-2.1451951951952	-0.036456161926297	-0.0737392639774788	-3.76476636704448
221	-2.14494494494495	-0.0360907310135925	-0.0732768043129895	-3.75469806095329
222	-2.14469469469469	-0.0357254180648449	-0.07281454926382	-3.74463853796235
223	-2.14444444444444	-0.0353602231474521	-0.0723524989647668	-3.73458780487892
224	-2.14419419419419	-0.0349951463289964	-0.0718906535509932	-3.72454586852868
225	-2.14394394394394	-0.0346301876772393	-0.0714290131580231	-3.71451273575562
226	-2.14369369369369	-0.0342653472601261	-0.070967577921747	-3.70448841342221
227	-2.14344344344344	-0.0339006251457856	-0.0705063479784222	-3.69447290840944
228	-2.14319319319319	-0.0335360214025298	-0.0700453234646738	-3.68446622761692
229	-2.14294294294294	-0.0331715360988592	-0.0695845045175012	-3.67446837796305
230	-2.14269269269269	-0.0328071693034572	-0.0691238912742719	-3.66447936638492
231	-2.14244244244244	-0.0324429210851952	-0.0686634838727284	-3.65449919983852
232	-2.14219219219219	-0.0320787915131317	-0.0682032824509885	-3.64452788529881
233	-2.14194194194194	-0.031714780656514	-0.0677432871475466	-3.63456542975978
234	-2.14169169169169	-0.0313508885847799	-0.0672834981012776	-3.62461184023455
235	-2.14144144144144	-0.0309871153675555	-0.0668239154514344	-3.61466712375544
236	-2.14119119119119	-0.0306234610746595	-0.0663645393376537	-3.60473128737408
237	-2.14094094094094	-0.0302599257761011	-0.0659053698999545	-3.59480433816144
238	-2.14069069069069	-0.0298965095420827	-0.0654464072787418	-3.58488628320799
239	-2.14044044044044	-0.0295332124430016	-0.0649876516148094	-3.57497712962378
240	-2.14019019019019	-0.0291700345494477	-0.0645291030493376	-3.56507688453844
241	-2.13993993993994	-0.0288069759322073	-0.064070761723899	-3.55518555510138
242	-2.13968968968969	-0.0284440366622629	-0.0636126277804582	-3.54530314848179
243	-2.13943943943944	-0.0280812168107926	-0.0631547013613725	-3.53542967186878
244	-2.13918918918919	-0.0277185164491757	-0.062696982609399	-3.52556513247151
245	-2.13893893893894	-0.0273559356489873	-0.062239471667689	-3.51570953751916
246	-2.13868868868869	-0.0269934744820038	-0.0617821686797948	-3.5058628942611
247	-2.13843843843844	-0.0266311330202022	-0.0613250737896703	-3.49602520996701
248	-2.13818818818819	-0.0262689113357599	-0.0608681871416712	-3.48619649192689
249	-2.13793793793794	-0.0259068095010593	-0.060411508880561	-3.47637674745123
250	-2.13768768768769	-0.0255448275886844	-0.0599550391515083	-3.46656598387108
251	-2.13743743743744	-0.0251829656714235	-0.0594987781000899	-3.45676420853807
252	-2.13718718718719	-0.0248212238222711	-0.0590427258722947	-3.44697142882463
253	-2.13693693693694	-0.0244596021144274	-0.0585868826145232	-3.43718765212401
254	-2.13668668668669	-0.0240981006213007	-0.0581312484735915	-3.42741288585038
255	-2.13643643643644	-0.0237367194165063	-0.0576758235967307	-3.41764713743894
256	-2.13618618618619	-0.0233754585738697	-0.0572206081315913	-3.40789041434603
257	-2.13593593593594	-0.0230143181674255	-0.056765602226243	-3.39814272404918
258	-2.13568568568569	-0.0226532982714196	-0.0563108060291779	-3.38840407404725
259	-2.13543543543544	-0.0222923989603116	-0.055856219689314	-3.37867447186056
260	-2.13518518518519	-0.0219316203087716	-0.0554018433559926	-3.36895392503087
261	-2.13493493493494	-0.0215709623916854	-0.054947677178985	-3.35924244112164
262	-2.13468468468468	-0.0212104252841537	-0.0544937213084921	-3.349540027718
263	-2.13443443443443	-0.0208500090614916	-0.0540399758951452	-3.33984669242686
264	-2.13418418418418	-0.0204897137992345	-0.053586441090014	-3.33016244287719
265	-2.13393393393393	-0.0201295395731332	-0.0531331170446005	-3.32048728671986
266	-2.13368368368368	-0.0197694864591582	-0.0526800039108457	-3.31082123162791
267	-2.13343343343343	-0.0194095545335007	-0.0522271018411319	-3.30116428529663
268	-2.13318318318318	-0.0190497438725716	-0.0517744109882819	-3.29151645544359
269	-2.13293293293293	-0.0186900545530071	-0.0513219315055663	-3.28187774980892
270	-2.13268268268268	-0.0183304866516635	-0.0508696635466988	-3.2722481761552
271	-2.13243243243243	-0.017971040245623	-0.0504176072658435	-3.26262774226767
272	-2.13218218218218	-0.0176117154121926	-0.0499657628176148	-3.25301645595441
273	-2.13193193193193	-0.0172525122289058	-0.0495141303570797	-3.2434143250463
274	-2.13168168168168	-0.0168934307735249	-0.049062710039762	-3.23382135739723
275	-2.13143143143143	-0.0165344711240393	-0.0486115020216411	-3.22423756088422
276	-2.13118118118118	-0.0161756333586686	-0.0481605064591563	-3.21466294340744
277	-2.13093093093093	-0.0158169175558635	-0.0477097235092085	-3.20509751289037
278	-2.13068068068068	-0.0154583237943059	-0.0472591533291626	-3.19554127727998
279	-2.13043043043043	-0.0150998521529125	-0.0468087960768507	-3.18599424454673
280	-2.13018018018018	-0.0147415027108326	-0.0463586519105718	-3.17645642268475
281	-2.12992992992993	-0.0143832755474514	-0.0459087209890964	-3.16692781971195
282	-2.12967967967968	-0.01402517074239	-0.045459003471667	-3.15740844367009
283	-2.12942942942943	-0.0136671883755077	-0.045009499518002	-3.14789830262494
284	-2.12917917917918	-0.0133093285269033	-0.0445602092882988	-3.13839740466645
285	-2.12892892892893	-0.0129515912769142	-0.0441111329432321	-3.12890575790871
286	-2.12867867867868	-0.0125939767061194	-0.0436622706439603	-3.11942337049021
287	-2.12842842842843	-0.0122364848953405	-0.0432136225521263	-3.10995025057392
288	-2.12817817817818	-0.0118791159256416	-0.0427651888298588	-3.10048640634736
289	-2.12792792792793	-0.0115218698783331	-0.042316969639778	-3.09103184602282
290	-2.12767767767768	-0.0111647468349704	-0.0418689651449947	-3.0815865778374
291	-2.12742742742743	-0.0108077468773553	-0.0414211755091129	-3.07215061005312
292	-2.12717717717718	-0.0104508700875393	-0.0409736008962353	-3.06272395095714
293	-2.12692692692693	-0.0100941165478218	-0.0405262414709613	-3.05330660886178
294	-2.12667667667668	-0.00973748634075505	-0.0400790973983945	-3.0438985921047
295	-2.12642642642643	-0.00938097954914184	-0.039632168844141	-3.03449990904905
296	-2.12617617617618	-0.00902459625603851	-0.0391854559743133	-3.02511056808352
297	-2.12592592592593	-0.0086683365447562	-0.0387389589555336	-3.0157305776225
298	-2.12567567567568	-0.00831220049886095	-0.0382926779549349	-3.00635994610625
299	-2.12542542542543	-0.00795618820217814	-0.0378466131401665	-2.99699868200101
300	-2.12517517517518	-0.00760029973878903	-0.0374007646793918	-2.98764679379907
301	-2.12492492492493	-0.00724453519303637	-0.036955132741296	-2.978304290019
302	-2.12467467467467	-0.00688889464952256	-0.0365097174950841	-2.96897117920568
303	-2.12442442442442	-0.0065333781931126	-0.0360645191104864	-2.9596474699305
304	-2.12417417417417	-0.00617798590893674	-0.0356195377577627	-2.95033317079153
305	-2.12392392392392	-0.00582271788238825	-0.0351747736076998	-2.94102829041355
306	-2.12367367367367	-0.00546757419912771	-0.0347302268316188	-2.93173283744824
307	-2.12342342342342	-0.00511255494508267	-0.0342858976013751	-2.92244682057433
308	-2.12317317317317	-0.00475766020644967	-0.0338417860893621	-2.9131702484977
309	-2.12292292292292	-0.00440289006969796	-0.0333978924685172	-2.90390312995162
310	-2.12267267267267	-0.00404824462156573	-0.0329542169123174	-2.89464547369673
311	-2.12242242242242	-0.00369372394906548	-0.0325107595947877	-2.88539728852128
312	-2.12217217217217	-0.00333932813948453	-0.0320675206905027	-2.8761585832413
313	-2.12192192192192	-0.00298505728038528	-0.0316245003745877	-2.86692936670063
314	-2.12167167167167	-0.00263091145960945	-0.0311816988227253	-2.8577096477712
315	-2.12142142142142	-0.00227689076527613	-0.0307391162111541	-2.84849943535307
316	-2.12117117117117	-0.00192299528578493	-0.0302967527166732	-2.83929873837461
317	-2.12092092092092	-0.00156922510981776	-0.0298546085166463	-2.83010756579267
318	-2.12067067067067	-0.00121558032633862	-0.0294126837890023	-2.82092592659271
319	-2.12042042042042	-0.000862061024598418	-0.0289709787122417	-2.81175382978892
320	-2.12017017017017	-0.000508667294132299	-0.0285294934654353	-2.80259128442444
321	-2.11991991991992	-0.000155399224763882	-0.0280882282282306	-2.79343829957143
322	-2.11966966966967	0.000197743093394251	-0.0276471831808525	-2.78429488433128
323	-2.11941941941942	0.000550759569938979	-0.0272063585041078	-2.77516104783474
324	-2.11916916916917	0.000903650114173375	-0.0267657543793895	-2.76603679924212
325	-2.11891891891892	0.00125641463510833	-0.0263253709886761	-2.75692214774333
326	-2.11866866866867	0.00160905304145906	-0.0258852085145374	-2.74781710255819
327	-2.11841841841842	0.00196156524164327	-0.0254452671401377	-2.73872167293645
328	-2.11816816816817	0.00231395114378155	-0.0250055470492367	-2.72963586815804
329	-2.11791791791792	0.00266621065569153	-0.0245660484261977	-2.72055969753324
330	-2.11766766766767	0.0030183436848918	-0.0241267714559844	-2.71149317040273
331	-2.11741741741742	0.00337035013859676	-0.0236877163241678	-2.70243629613786
332	-2.11716716716717	0.0037222299237156	-0.0232488832169296	-2.6933890841408
333	-2.11691691691692	0.00407398294685184	-0.0228102723210632	-2.68435154384465
334	-2.11666666666667	0.00442560911429867	-0.022371883823981	-2.67532368471367
335	-2.11641641641642	0.00477710833204158	-0.0219337179137131	-2.66630551624343
336	-2.11616616616617	0.00512848050575338	-0.0214957747789134	-2.65729704796092
337	-2.11591591591592	0.00547972554079405	-0.0210580546088623	-2.64829828942484
338	-2.11566566566567	0.00583084334220881	-0.0206205575934693	-2.63930925022561
339	-2.11541541541542	0.0061818338147247	-0.0201832839232798	-2.63032993998573
340	-2.11516516516517	0.00653269686275205	-0.0197462337894736	-2.62136036835981
341	-2.11491491491492	0.00688343239038016	-0.019309407383872	-2.61240054503483
342	-2.11466466466466	0.00723404030137714	-0.0188728048989387	-2.60345047973021
343	-2.11441441441441	0.00758452049918738	-0.0184364265277856	-2.59451018219811
344	-2.11416416416416	0.00793487288692781	-0.0180002724641775	-2.58557966222361
345	-2.11391391391391	0.00828509736739093	-0.0175643429025305	-2.57665892962475
346	-2.11366366366366	0.00863519384303853	-0.0171286380379204	-2.56774799425285
347	-2.11341341341341	0.00898516221600224	-0.0166931580660842	-2.55884686599264
348	-2.11316316316316	0.00933500238808158	-0.0162579031834236	-2.54995555476244
349	-2.11291291291291	0.00968471426073862	-0.0158228735870131	-2.54107407051443
350	-2.11266266266266	0.0100342977351021	-0.0153880694745955	-2.53220242323466
351	-2.11241241241241	0.0103837527119618	-0.0149534910445921	-2.52334062294343
352	-2.11216216216216	0.0107330790917663	-0.014519138496105	-2.51448867969537
353	-2.11191191191191	0.0110822767746237	-0.0140850120289189	-2.50564660357963
354	-2.11166166166166	0.0114313456602955	-0.0136511118435094	-2.49681440472019
355	-2.11141141141141	0.0117802856481997	-0.0132174381410415	-2.48799209327591
356	-2.11116116116116	0.0121290966374053	-0.0127839911233767	-2.47917967944079
357	-2.11091091091091	0.0124777785266315	-0.0123507709930767	-2.47037717344419
358	-2.11066066066066	0.0128263312142465	-0.0119177779534059	-2.46158458555099
359	-2.11041041041041	0.0131747545982627	-0.0114850122083382	-2.45280192606183
360	-2.11016016016016	0.0135230485763383	-0.011052473962558	-2.44402920531329
361	-2.10990990990991	0.0138712130457731	-0.0106201634214656	-2.43526643367809
362	-2.10965965965966	0.0142192479035067	-0.0101880807911814	-2.4265136215653
363	-2.10940940940941	0.0145671530461177	-0.00975622627854926	-2.41777077942058
364	-2.10915915915916	0.0149149283698183	-0.00932460009114343	-2.40903791772635
365	-2.10890890890891	0.015262573770457	-0.00889320243726775	-2.40031504700202
366	-2.10865865865866	0.0156100891435123	-0.00846203352596478	-2.3916021778042
367	-2.10840840840841	0.0159574743840933	-0.00803109356701665	-2.3828993207269
368	-2.10815815815816	0.0163047293869364	-0.00760038277095079	-2.37420648640178
369	-2.10790790790791	0.0166518540464018	-0.00716990134904605	-2.36552368549838
370	-2.10765765765766	0.0169988482564745	-0.00673964951333281	-2.35685092872426
371	-2.10740740740741	0.0173457119107594	-0.00630962747660119	-2.3481882268253
372	-2.10715715715716	0.0176924449024806	-0.0058798354524033	-2.33953559058591
373	-2.10690690690691	0.0180390471244786	-0.00545027365505824	-2.33089303082921
374	-2.10665665665666	0.0183855184692069	-0.00502094229965844	-2.32226055841733
375	-2.10640640640641	0.0187318588287317	-0.0045918416020716	-2.3136381842516
376	-2.10615615615616	0.0190780680947292	-0.00416297177894565	-2.30502591927275
377	-2.10590590590591	0.0194241461584818	-0.00373433304771543	-2.29642377446124
378	-2.10565565565566	0.0197700929108786	-0.00330592562660345	-2.28783176083733
379	-2.10540540540541	0.0201159082424086	-0.0028777497346309	-2.27924988946154
380	-2.10515515515516	0.0204615920431628	-0.00244980559161595	-2.27067817143471
381	-2.10490490490491	0.0208071442028295	-0.00202209341818195	-2.26211661789832
382	-2.10465465465465	0.0211525646106932	-0.00159461343576042	-2.25356524003467
383	-2.1044044044044	0.0214978531556305	-0.0011673658665979	-2.24502404906721
384	-2.10415415415415	0.0218430097261079	-0.000740350933761111	-2.23649305626079
385	-2.1039039039039	0.0221880342101811	-0.00031356886113864	-2.22797227292179
386	-2.10365365365365	0.0225329264954913	0.000112980126551393	-2.2194617103985
387	-2.1034034034034	0.0228776864692619	0.000539295803756341	-2.21096138008129
388	-2.10315315315315	0.0232223140182982	0.000965377944086063	-2.20247129340291
389	-2.1029029029029	0.023566809028981	0.00139122632030315	-2.19399146183881
390	-2.10265265265265	0.023911171387269	0.00181684070432437	-2.1855218969072
391	-2.1024024024024	0.0242554009786921	0.00224222086720976	-2.17706261016954
392	-2.10215215215215	0.0245994976883513	0.00266736657916107	-2.16861361323067
393	-2.1019019019019	0.0249434614009148	0.00309227760951478	-2.16017491773909
394	-2.10165165165165	0.0252872920006146	0.00351695372673505	-2.15174653538734
395	-2.1014014014014	0.025630989371246	0.00394139469841273	-2.14332847791208
396	-2.10115115115115	0.0259745533961638	0.00436560029125675	-2.13492075709454
397	-2.1009009009009	0.0263179839582786	0.00478957027108891	-2.1265233847607
398	-2.10065065065065	0.0266612809400563	0.00521330440284001	-2.11813637278157
399	-2.1004004004004	0.0270044442235116	0.00563680245054089	-2.10975973307356
400	-2.10015015015015	0.0273474736902097	0.00606006417732105	-2.10139347759865
401	-2.0998998998999	0.0276903692212603	0.0064830893454003	-2.09303761836474
402	-2.09964964964965	0.0280331306973162	0.00690587771608389	-2.08469216742592
403	-2.0993993993994	0.0283757579985698	0.00732842904975636	-2.07635713688278
404	-2.09914914914915	0.0287182510047495	0.00775074310587522	-2.06803253888267
405	-2.0988988988989	0.0290606095951186	0.00817281964296687	-2.05971838562005
406	-2.09864864864865	0.0294028336484709	0.00859465841861889	-2.05141468933673
407	-2.0983983983984	0.0297449230431286	0.00901625918947535	-2.04312146232219
408	-2.09814814814815	0.0300868776569385	0.00943762171122988	-2.03483871691392
409	-2.0978978978979	0.0304286973672686	0.00985874573861889	-2.0265664654977
410	-2.09764764764765	0.0307703820510066	0.0102796310254178	-2.01830472050787
411	-2.0973973973974	0.0311119315845559	0.010700277324433	-2.01005349442773
412	-2.09714714714715	0.0314533458438319	0.0111206843874957	-2.00181279978979
413	-2.0968968968969	0.0317946247042607	0.0115408519654574	-1.99358264917608
414	-2.09664664664665	0.0321357680407725	0.0119607798081791	-1.98536305521856
415	-2.0963963963964	0.0324767757278022	0.0123804676645308	-1.97715403059934
416	-2.09614614614615	0.0328176476392844	0.0127999152823812	-1.96895558805104
417	-2.0958958958959	0.0331583836486501	0.0132191224085921	-1.96076774035715
418	-2.09564564564565	0.0334989836288223	0.0136380887890103	-1.95259050035237
419	-2.0953953953954	0.0338394474522159	0.0140568141684651	-1.94442388092286
420	-2.09514514514515	0.0341797749907307	0.0144752982907565	-1.93626789500669
421	-2.0948948948949	0.0345199661157509	0.0148935408986523	-1.92812255559411
422	-2.09464464464464	0.0348600206981397	0.0153115417338793	-1.9199878757279
423	-2.09439439439439	0.0351999386082377	0.0157293005371177	-1.91186386850376
424	-2.09414414414414	0.0355397197158553	0.0161468170479903	-1.90375054707065
425	-2.09389389389389	0.0358793638902755	0.0165640910050616	-1.89564792463112
426	-2.09364364364364	0.0362188710002456	0.0169811221458266	-1.88755601444166
427	-2.09339339339339	0.0365582409139759	0.0173979102067052	-1.87947482981309
428	-2.09314314314314	0.0368974734991327	0.0178144549230317	-1.87140438411097
429	-2.09289289289289	0.0372365686228401	0.0182307560290527	-1.8633446907559
430	-2.09264264264264	0.037575526151672	0.0186468132579168	-1.85529576322384
431	-2.09239239239239	0.0379143459516499	0.0190626263416669	-1.84725761504665
432	-2.09214214214214	0.0382530278882392	0.0194781950112336	-1.83923025981232
433	-2.09189189189189	0.0385915718263456	0.0198935189964279	-1.83121371116543
434	-2.09164164164164	0.0389299776303091	0.0203085980259308	-1.82320798280753
435	-2.09139139139139	0.0392682451639039	0.02072343182729	-1.81521308849749
436	-2.09114114114114	0.0396063742903315	0.0211380201269088	-1.80722904205194
437	-2.09089089089089	0.0399443648722187	0.0215523626500401	-1.79925585734564
438	-2.09064064064064	0.0402822167716108	0.0219664591207757	-1.7912935483119
439	-2.09039039039039	0.0406199298499714	0.022380309262042	-1.78334212894297
440	-2.09014014014014	0.0409575039681753	0.0227939127955889	-1.77540161329047
441	-2.08988988988989	0.0412949389865061	0.0232072694419836	-1.76747201546575
442	-2.08963963963964	0.0416322347646513	0.0236203789206006	-1.75955334964041
443	-2.08938938938939	0.0419693911616986	0.0240332409496156	-1.75164563004661
444	-2.08913913913914	0.0423064080361302	0.0244458552459933	-1.74374887097756
445	-2.08888888888889	0.0426432852458207	0.0248582215254829	-1.73586308678796
446	-2.08863863863864	0.0429800226480322	0.0252703395026081	-1.72798829189438
447	-2.08838838838839	0.0433166200994092	0.025682208890658	-1.72012450077572
448	-2.08813813813814	0.0436530774559737	0.0260938294016769	-1.71227172797371
449	-2.08788788788789	0.0439893945731226	0.0265052007464587	-1.70442998809327
450	-2.08763763763764	0.0443255713056225	0.0269163226345362	-1.696599295803
451	-2.08738738738739	0.0446616075076042	0.0273271947741714	-1.68877966583568
452	-2.08713713713714	0.0449975030325597	0.0277378168723479	-1.68097111298862
453	-2.08688688688689	0.0453332577333367	0.0281481886347608	-1.67317365212425
454	-2.08663663663664	0.0456688714621324	0.0285583097658058	-1.66538729817053
455	-2.08638638638639	0.046004344070493	0.028968179968574	-1.6576120661214
456	-2.08613613613614	0.0463396754093045	0.0293777989448382	-1.64984797103732
457	-2.08588588588589	0.0466748653287914	0.0297871663950464	-1.64209502804571
458	-2.08563563563564	0.047009913678508	0.0301962820183084	-1.63435325234145
459	-2.08538538538539	0.0473448203073375	0.0306051455123903	-1.62662265918738
460	-2.08513513513514	0.047679585063485	0.0310137565737018	-1.61890326391483
461	-2.08488488488489	0.0480141312249976	0.0314219617583374	-1.61120281544102
462	-2.08463463463463	0.048348612116011	0.0318300677145686	-1.60350582802823
463	-2.08438438438438	0.0486829506743409	0.0322379203180261	-1.59582008495714
464	-2.08413413413413	0.0490171467454279	0.0326455192595923	-1.58814560183814
465	-2.08388388388388	0.0493512001740122	0.0330528642287468	-1.58048239435253
466	-2.08363363363363	0.0496851108041241	0.0334599549135503	-1.57283047825325
467	-2.08338338338338	0.0500188784790808	0.0338667910006369	-1.56518986936531
468	-2.08313313313313	0.050352503041478	0.0342733721751989	-1.55756058358643
469	-2.08288288288288	0.0506859843331892	0.0346796981209827	-1.54994263688745
470	-2.08263263263263	0.0510193221953565	0.0350857685202727	-1.54233604531302
471	-2.08238238238238	0.0513525164683864	0.0354915830538816	-1.53474082498209
472	-2.08213213213213	0.0516855669919446	0.0358971414011407	-1.52715699208845
473	-2.08188188188188	0.052018473604948	0.0363024432398845	-1.5195845629014
474	-2.08163163163163	0.0523512361455626	0.0367074882464445	-1.51202355376625
475	-2.08138138138138	0.0526838544511949	0.0371122760956338	-1.50447398110491
476	-2.08113113113113	0.0530163283584874	0.0375168064607376	-1.4969358614165
477	-2.08088088088088	0.0533486577033129	0.0379210790135002	-1.48940921127795
478	-2.08063063063063	0.0536808423207653	0.0383250934241114	-1.48189404734462
479	-2.08038038038038	0.0540128820451589	0.0387288493611989	-1.47439038635084
480	-2.08013013013013	0.0543447767100185	0.0391323464918122	-1.46689824511062
481	-2.07987987987988	0.0546765261480739	0.0395355844814111	-1.45941764051821
482	-2.07962962962963	0.0550081301912556	0.0399385629938557	-1.45194858954873
483	-2.07937937937938	0.0553395886706842	0.0403412816913886	-1.44449110925888
484	-2.07912912912913	0.0556709014166686	0.040743740234627	-1.43704521678749
485	-2.07887887887888	0.0560020682586974	0.0411459382825482	-1.42961092935623
486	-2.07862862862863	0.0563330890254329	0.0415478754924762	-1.42218826427023
487	-2.07837837837838	0.0566639635447036	0.0419495515200685	-1.4147772389188
488	-2.07812812812813	0.0569946916434977	0.0423509660193017	-1.4073778707761
489	-2.07787787787788	0.057325273147958	0.0427521186424613	-1.39999017740171
490	-2.07762762762763	0.0576557078833733	0.0431530090401246	-1.39261417644149
491	-2.07737737737738	0.0579859956741718	0.0435536368611486	-1.38524988562815
492	-2.07712712712713	0.0583161363439159	0.0439540017526569	-1.37789732278199
493	-2.07687687687688	0.058646129715291	0.0443541033600216	-1.37055650581165
494	-2.07662662662663	0.0589759756101033	0.0447539413268544	-1.36322745271479
495	-2.07637637637638	0.0593056738492691	0.0451535152949883	-1.35591018157881
496	-2.07612612612613	0.0596352242528094	0.045552824904465	-1.34860471058163
497	-2.07587587587588	0.0599646266398419	0.0459518697935194	-1.3413110579924
498	-2.07562562562563	0.0602938808285718	0.0463506495985632	-1.3340292421723
499	-2.07537537537538	0.0606229866362879	0.0467491639541729	-1.32675928157521
500	-2.07512512512513	0.0609519438793517	0.0471474124930721	-1.31950119474861
501	-2.07487487487488	0.0612807523731912	0.0475453948461166	-1.31225500033427
502	-2.07462462462462	0.0616094119322938	0.0479431106422806	-1.30502071706903
503	-2.07437437437437	0.0619379223701947	0.0483405595086358	-1.2977983637857
504	-2.07412412412412	0.0622662834994739	0.0487377410703414	-1.29058795941379
505	-2.07387387387387	0.0625944951317453	0.0491346549506249	-1.2833895229803
506	-2.07362362362362	0.0629225570776481	0.0495313007707653	-1.27620307361063
507	-2.07337337337337	0.0632504691468407	0.0499276781500787	-1.26902863052936
508	-2.07312312312312	0.0635782311479884	0.0503237867058968	-1.26186621306118
509	-2.07287287287287	0.0639058428887598	0.0507196260535561	-1.25471584063161
510	-2.07262262262262	0.0642333041758154	0.0511151958063775	-1.24757753276797
511	-2.07237237237237	0.0645606148147982	0.0515104955756476	-1.24045130910027
512	-2.07212212212212	0.0648877746103278	0.0519055249706041	-1.23333718936204
513	-2.07187187187187	0.0652147833659871	0.0523002835984148	-1.22623519339124
514	-2.07162162162162	0.065541640884318	0.0526947710641625	-1.21914534113123
515	-2.07137137137137	0.0658683469668095	0.053088986970825	-1.21206765263164
516	-2.07112112112112	0.0661949014138883	0.0534829309192564	-1.2050021480493
517	-2.07087087087087	0.0665213040249122	0.0538766025081713	-1.19794884764918
518	-2.07062062062062	0.0668475545981557	0.0542700013341195	-1.19090777180547
519	-2.07037037037037	0.0671736529308054	0.054663126991474	-1.18387894100233
520	-2.07012012012012	0.0674995988189475	0.0550559790724074	-1.17686237583506
521	-2.06986986986987	0.0678253920575591	0.0554485571668734	-1.16985809701101
522	-2.06961961961962	0.0681510324404973	0.0558408608625863	-1.1628661253506
523	-2.06936936936937	0.0684765197604892	0.0562328897450009	-1.15588648178834
524	-2.06911911911912	0.0688018538091233	0.0566246433972934	-1.14891918737386
525	-2.06886886886887	0.0691270343768365	0.0570161214003384	-1.14196426327298
526	-2.06861861861862	0.0694520612529061	0.05740732333269	-1.1350217307687
527	-2.06836836836837	0.0697769342254387	0.057798248770561	-1.12809161126233
528	-2.06811811811812	0.0701016530813566	0.0581888972877968	-1.12117392627462
529	-2.06786786786787	0.0704262176063913	0.05857926845586	-1.11426869744674
530	-2.06761761761762	0.0707506275850694	0.0589693618438043	-1.10737594654145
531	-2.06736736736737	0.0710748828007031	0.0593591770182534	-1.10049569544427
532	-2.06711711711712	0.0713989830353783	0.0597487135433788	-1.09362796616457
533	-2.06686686686687	0.0717229280699414	0.0601379709808745	-1.08677278083675
534	-2.06661661661662	0.0720467176839911	0.0605269488899371	-1.0799301617214
535	-2.06636636636637	0.0723703516558641	0.0609156468272404	-1.0731001312065
536	-2.06611611611612	0.0726938297626243	0.0613040643469118	-1.06628271180862
537	-2.06586586586587	0.0730171517800505	0.061692201000509	-1.0594779261741
538	-2.06561561561562	0.0733403174826229	0.0620800563369926	-1.05268579708042
539	-2.06536536536537	0.0736633266435131	0.0624676299027055	-1.04590634743725
540	-2.06511511511512	0.0739861790345694	0.0628549212413447	-1.0391396002879
541	-2.06486486486487	0.0743088744263057	0.0632419298939379	-1.03238557881048
542	-2.06461461461461	0.0746314125878878	0.0636286553988161	-1.02564430631929
543	-2.06436436436436	0.074953793287119	0.0640150972915866	-1.01891580626612
544	-2.06411411411411	0.0752760162904293	0.0644012551051094	-1.01220010224157
545	-2.06386386386386	0.075598081362861	0.0647871283694686	-1.00549721797637
546	-2.06361361361361	0.0759199882680542	0.0651727166119448	-0.998807177342886
547	-2.06336336336336	0.0762417367682347	0.065558019356989	-0.992130004356335
548	-2.06311311311311	0.0765633266241967	0.0659430361261906	-0.985465723176407
549	-2.06286286286286	0.0768847575952934	0.0663277664382555	-0.978814358108498
550	-2.06261261261261	0.0772060294394188	0.0667122098089716	-0.972175933605296
551	-2.06236236236236	0.0775271419129948	0.0670963657511828	-0.965550474268197
552	-2.06211211211211	0.0778480947709561	0.0674802337747581	-0.95893800484884
553	-2.06186186186186	0.0781688877667337	0.0678638133865603	-0.952338550250605
554	-2.06161161161161	0.0784895206522426	0.068247104090419	-0.945752135530118
555	-2.06136136136136	0.0788099931778642	0.0686301053870969	-0.939178785898871
556	-2.06111111111111	0.0791303050924311	0.0690128167742591	-0.93261852672477
557	-2.06086086086086	0.0794504561432116	0.0693952377464423	-0.926071383533719
558	-2.06061061061061	0.0797704460758927	0.0697773677950207	-0.91953738201131
559	-2.06036036036036	0.0800902746345645	0.0701592064081746	-0.913016548004426
560	-2.06011011011011	0.0804099415617041	0.0705407530708579	-0.906508907522917
561	-2.05985985985986	0.0807294465981576	0.070922007264763	-0.900014486741309
562	-2.05960960960961	0.0810487894831242	0.0713029684682875	-0.893533312000546
563	-2.05935935935936	0.0813679699541365	0.0716836361564977	-0.887065409809737
564	-2.05910910910911	0.0816869877470463	0.072064009801097	-0.880610806847885
565	-2.05885885885886	0.0820058425960047	0.0724440888703872	-0.87416952996575
566	-2.05860860860861	0.0823245342334438	0.0728238728292328	-0.867741606187655
567	-2.05835835835836	0.0826430623900604	0.0732033611390267	-0.861327062713312
568	-2.05810810810811	0.0829614267947933	0.0735825532576477	-0.85492592691977
569	-2.05785785785786	0.083279627174809	0.0739614486394281	-0.848538226363283
570	-2.05760760760761	0.0835976632554798	0.0743400467351126	-0.842163988781245
571	-2.05735735735736	0.0839155347603651	0.0747183469918197	-0.83580324209418
572	-2.05710710710711	0.084233241411191	0.0750963488530016	-0.829456014407753
573	-2.05685685685686	0.0845507829278295	0.0754740517584032	-0.8231223340148
574	-2.05660660660661	0.0848681590282812	0.075851455144025	-0.816802229397345
575	-2.05635635635636	0.0851853694286512	0.0762285584420771	-0.810495729228762
576	-2.05610610610611	0.0855024138431291	0.0766053610809391	-0.804202862375873
577	-2.05585585585586	0.0858192919839694	0.0769818624851191	-0.797923657901066
578	-2.05560560560561	0.0861360035614653	0.0773580620752047	-0.791658145064594
579	-2.05535535535536	0.0864525482839317	0.0777339592678253	-0.785406353326709
580	-2.05510510510511	0.0867689258576801	0.0781095534756037	-0.779168312349963
581	-2.05485485485486	0.0870851359869961	0.0784848441071112	-0.772944052001498
582	-2.0546046046046	0.0874011783741172	0.0788598305668221	-0.766733602355386
583	-2.05435435435435	0.0877170527192063	0.0792345122550635	-0.760536993695071
584	-2.0541041041041	0.0880327587203319	0.0796088885679721	-0.754354256515654
585	-2.05385385385385	0.0883482960734423	0.0799829588974436	-0.748185421526424
586	-2.0536036036036	0.088663664472339	0.080356722631082	-0.742030519653362
587	-2.05335335335335	0.088978863608655	0.0807301791521522	-0.735889582041627
588	-2.0531031031031	0.089293893171825	0.0811033278395247	-0.729762640058201
589	-2.05285285285285	0.0896087528490642	0.0814761680676296	-0.723649725294392
590	-2.0526026026026	0.0899234423253389	0.0818486992063993	-0.717550869568616
591	-2.05235235235235	0.0902379612833406	0.082220920621217	-0.711466104929023
592	-2.0521021021021	0.0905523094034594	0.0825928316728623	-0.705395463656257
593	-2.05185185185185	0.0908664863637537	0.0829644317174529	-0.699338978266328
594	-2.0516016016016	0.0911804918399261	0.0833357201063935	-0.693296681513336
595	-2.05135135135135	0.0914943255052917	0.0837066961863144	-0.687268606392433
596	-2.0511011011011	0.0918079870307501	0.0840773592990149	-0.681254786142768
597	-2.05085085085085	0.0921214760847563	0.0844477087814041	-0.675255254250458
598	-2.0506006006006	0.0924347923332879	0.0848177439654387	-0.669270044451628
599	-2.05035035035035	0.0927479354398184	0.085187464178065	-0.66329919073552
600	-2.0501001001001	0.0930609050652834	0.0855568687411541	-0.657342727347649
601	-2.04984984984985	0.0933737008680496	0.0859259569714393	-0.651400688792975
602	-2.0495995995996	0.0936863225038827	0.0862947281804522	-0.645473109839173
603	-2.04934934934935	0.0939987696259133	0.0866631816744539	-0.639560025520023
604	-2.0490990990991	0.0943110418846052	0.0870313167543725	-0.633661471138665
605	-2.04884884884885	0.0946231389277212	0.0873991327157328	-0.627777482271117
606	-2.0485985985986	0.0949350604002867	0.0877666288485861	-0.621908094769769
607	-2.04834834834835	0.0952468059445566	0.0881338044374418	-0.616053344766922
608	-2.0480980980981	0.0955583751999773	0.0885006587611933	-0.610213268678424
609	-2.04784784784785	0.0958697678031522	0.088867191093047	-0.604387903207366
610	-2.0475975975976	0.096180983387803	0.0892334007004465	-0.598577285347848
611	-2.04734734734735	0.0964920215847327	0.0895992868449975	-0.592781452388786
612	-2.0470970970971	0.0968028820217866	0.0899648487823906	-0.587000441917814
613	-2.04684684684685	0.0971135643238118	0.0903300857623205	-0.581234291825326
614	-2.0465965965966	0.0974240681126195	0.0906949970284092	-0.575483040308411
615	-2.04634634634635	0.0977343930069426	0.0910595818181228	-0.569746725875044
616	-2.0460960960961	0.0980445386223946	0.0914238393626877	-0.564025387348299
617	-2.04584584584585	0.0983545045714271	0.0917877688870072	-0.558319063870564
618	-2.0455955955956	0.0986642904632854	0.0921513696095726	-0.552627794907992
619	-2.04534534534535	0.0989738959039669	0.0925146407423784	-0.546951620254876
620	-2.0450950950951	0.0992833204961748	0.0928775814908309	-0.541290580038217
621	-2.04484484484485	0.0995925638392725	0.0932401910536566	-0.535644714722315
622	-2.04459459459459	0.099901625529237	0.0936024686228097	-0.530014065113493
623	-2.04434434434434	0.100210505158611	0.0939644133833748	-0.524398672364962
624	-2.04409409409409	0.100519202316453	0.0943260245134729	-0.518798577981607
625	-2.04384384384384	0.100827716588295	0.0946873011841613	-0.513213823825043
626	-2.04359359359359	0.10113604755608	0.0950482425593324	-0.50764445211871
627	-2.04334334334334	0.101444194798123	0.0954088477956111	-0.502090505453068
628	-2.04309309309309	0.101752157889048	0.0957691160422481	-0.496552026790913
629	-2.04284284284284	0.102059936399741	0.0961290464410166	-0.491029059472726
630	-2.04259259259259	0.102367529897295	0.0964886381260994	-0.485521647222266
631	-2.04234234234234	0.10267493794495	0.0968478902239788	-0.480029834152175
632	-2.04209209209209	0.102982160102041	0.0972068018533239	-0.474553664769701
633	-2.04184184184184	0.103289195923936	0.0975653721248705	-0.469093183982626
634	-2.04159159159159	0.103596044961979	0.0979236001413069	-0.463648437105217
635	-2.04134134134134	0.103902706763428	0.0982814849971507	-0.45821946986434
636	-2.04109109109109	0.104209180871396	0.0986390257786249	-0.452806328405728
637	-2.04084084084084	0.104515466824784	0.0989962215635324	-0.447409059300367
638	-2.04059059059059	0.104821564158217	0.0993530714211246	-0.442027709551009
639	-2.04034034034034	0.105127472401981	0.0997095744119733	-0.436662326598805
640	-2.04009009009009	0.105433191081954	0.100065729587833	-0.431312958330145
641	-2.03983983983984	0.105738719719536	0.100421535991504	-0.4259796530836
642	-2.03958958958959	0.10604405783158	0.100776992656694	-0.420662459656994
643	-2.03933933933934	0.106349204930319	0.101132098607869	-0.415361427314726
644	-2.03908908908909	0.106654160523296	0.101486852860111	-0.41007660579515
645	-2.03883883883884	0.106958924113282	0.101841254418968	-0.404808045318162
646	-2.03858858858859	0.107263495198208	0.102195302280296	-0.399555796592976
647	-2.03833833833834	0.107567873271077	0.102548995430106	-0.394319910826067
648	-2.03808808808809	0.107872057819892	0.1029023328444		-0.389100439729287
649	-2.03783783783784	0.108176048327567	0.103255313489011	-0.383897435528132
650	-2.03758758758759	0.10847984427185	0.103607936319429	-0.378710950970297
651	-2.03733733733734	0.108783445125229	0.103960200280634	-0.373541039334331
652	-2.03708708708709	0.109086850354851	0.104312104306917	-0.36838775443853
653	-2.03683683683684	0.109390059422425	0.1046636473217		-0.363251150650087
654	-2.03658658658659	0.109693071784137	0.105014828237352	-0.358131282894378
655	-2.03633633633634	0.109995886890549	0.105365645954998	-0.353028206664512
656	-2.03608608608609	0.110298504186507	0.105716099364331	-0.347941978031125
657	-2.03583583583584	0.11060092311104	0.106066187343406	-0.342872653652359
658	-2.03558558558559	0.110903143097255	0.106415908758441	-0.337820290784215
659	-2.03533533533534	0.111205163572241	0.106765262463609	-0.332784947290927
660	-2.03508508508509	0.111506983956953	0.107114247300825	-0.327766681655848
661	-2.03483483483484	0.11180860366611	0.107462862099525	-0.32276555299241
662	-2.03458458458458	0.112110022108081	0.107811105676445	-0.317781621055499
663	-2.03433433433433	0.112411238684765	0.108158976835387	-0.312814946253046
664	-2.03408408408408	0.112712252791482	0.108506474366988	-0.307865589657907
665	-2.03383383383383	0.113013063816846	0.108853597048477	-0.302933613020063
666	-2.03358358358358	0.113313671142642	0.109200343643424	-0.298019078779174
667	-2.03333333333333	0.113614074143701	0.10954671290149	-0.293122050077388
668	-2.03308308308308	0.113914272187766	0.109892703558162	-0.288242590772585
669	-2.03283283283283	0.114214264635361	0.110238314334489	-0.283380765451832
670	-2.03258258258258	0.114514050839653	0.110583543936803	-0.278536639445316
671	-2.03233233233233	0.114813630146309	0.11092839105644	-0.273710278840624
672	-2.03208208208208	0.115113001893353	0.111272854369446	-0.268901750497372
673	-2.03183183183183	0.115412165411016	0.111616932536283	-0.264111122062259
674	-2.03158158158158	0.115711120021582	0.11196062420152	-0.259338461984543
675	-2.03133133133133	0.116009865039231	0.11230392799352	-0.254583839531935
676	-2.03108108108108	0.116308399769881	0.112646842524113	-0.249847324806916
677	-2.03083083083083	0.116606723511017	0.112989366388271	-0.245128988763545
678	-2.03058058058058	0.116904835551518	0.113331498163755	-0.240428903224778
679	-2.03033033033033	0.117202735171489	0.113673236410773	-0.235747140900152
680	-2.03008008008008	0.117500421642075	0.114014579671613	-0.231083775404122
681	-2.02982982982983	0.117797894225272	0.114355526470271	-0.226438881274868
682	-2.02957957957958	0.118095152173743	0.114696075312069	-0.221812533993651
683	-2.02932932932933	0.118392194730613	0.115036224683259	-0.217204810004742
684	-2.02907907907908	0.11868902112927	0.115375973050617	-0.212615786735968
685	-2.02882882882883	0.118985630593153	0.115715318861023	-0.208045542619858
686	-2.02857857857858	0.119282022335542	0.116054260541032	-0.203494157115415
687	-2.02832832832833	0.119578195559326	0.116392796496427	-0.19896171073058
688	-2.02807807807808	0.119874149456783	0.116730925111761	-0.19444828504543
689	-2.02782782782783	0.120169883209338	0.117068644749885	-0.189953962735967
690	-2.02757757757758	0.120465395987322	0.117405953751461	-0.185478827598788
691	-2.02732732732733	0.12076068694972	0.117742850434458	-0.181022964576493
692	-2.02707707707708	0.121055755243909	0.118079333093631	-0.17658645978388
693	-2.02682682682683	0.121350600005393	0.118415399999989	-0.172169400535008
694	-2.02657657657658	0.121645220357527	0.11875104940024	-0.167771875371155
695	-2.02632632632633	0.121939615411227	0.119086279516218	-0.163393974089673
696	-2.02607607607608	0.122233784264681	0.119421088544296	-0.159035787773792
697	-2.02582582582583	0.122527726003036	0.11975547465477	-0.154697408823486
698	-2.02557557557558	0.122821439698088	0.120089435991234	-0.150378930987296
699	-2.02532532532533	0.123114924407957	0.120422970669924	-0.146080449395299
700	-2.02507507507508	0.123408179176743	0.120756076779044	-0.141802060593206
701	-2.02482482482483	0.123701203034184	0.121088752378066	-0.137543862577626
702	-2.02457457457457	0.123993994995289	0.12142099549701	-0.133305954832615
703	-2.02432432432432	0.124286554059965	0.121752804135691	-0.1290884383675
704	-2.02407407407407	0.124578879212631	0.122084176262945	-0.12489141575601
705	-2.02382382382382	0.124870969421814	0.122415109815827	-0.120714991176939
706	-2.02357357357357	0.125162823639733	0.122745602698774	-0.116559270456214
707	-2.02332332332332	0.125454440801864	0.12307565278274	-0.112424361110573
708	-2.02307307307307	0.125745819826498	0.123405257904305	-0.108310372392804
709	-2.02282282282282	0.126036959614269	0.123734415864738	-0.104217415338814
710	-2.02257257257257	0.126327859047673	0.124063124429033	-0.100145602816399
711	-2.02232232232232	0.12661851699057	0.124391381324905	-0.0960950495759477
712	-2.02207207207207	0.126908932287654	0.124719184241747	-0.0920658723031347
713	-2.02182182182182	0.127199103763919	0.125046530829543	-0.0880581896736925
714	-2.02157157157157	0.12748903022409	0.125373418697746	-0.0840721224103364
715	-2.02132132132132	0.127778710452039	0.125699845414097	-0.0801077933420779
716	-2.02107107107107	0.128068143210171	0.12602580850341	-0.0761653274659016
717	-2.02082082082082	0.128357327238791	0.126351305446293	-0.0722448520110158
718	-2.02057057057057	0.12864626125544	0.126676333677827	-0.0683464965058239
719	-2.02032032032032	0.128934943954203	0.127000890586184	-0.0644703928477104
720	-2.02007007007007	0.12922337400499	0.127324973511182	-0.060616675375835
721	-2.01981981981982	0.129511550052781	0.127648579742783	-0.0567854809471036
722	-2.01956956956957	0.129799470716846	0.127971706519522	-0.0529769490154933
723	-2.01931931931932	0.130087134589915	0.128294351026867	-0.0491912217149076
724	-2.01906906906907	0.130374540237333	0.128616510395502	-0.0454284439457542
725	-2.01881881881882	0.130661686196153	0.128938181699536	-0.0416887634655488
726	-2.01856856856857	0.130948570974204	0.129259361954626	-0.0379723309836718
727	-2.01831831831832	0.131235193049105	0.129580048116008	-0.0342793002605992
728	-2.01806806806807	0.131521550867236	0.129900237076445	-0.0306098282118742
729	-2.01781781781782	0.13180764284266	0.130219925664063	-0.0269640750170937
730	-2.01756756756757	0.132093467355993	0.130539110640091	-0.0233422042342299
731	-2.01731731731732	0.13237902275321	0.130857788696481	-0.0197443829196501
732	-2.01706706706707	0.132664307344402	0.131175956453416	-0.0161707817541906
733	-2.01681681681682	0.132949319402462	0.131493610456681	-0.0126215751756729
734	-2.01656656656657	0.133234057161705	0.131810747174906	-0.00909694151827253
735	-2.01631631631632	0.133518518816416	0.132127362996659	-0.00559706315929429
736	-2.01606606606607	0.133802702519317	0.132443454227386	-0.00212212667375108
737	-2.01581581581582	0.134086606379954	0.132759017086181	0.001327677002642
738	-2.01556556556557	0.134370228462998	0.133074047702383	0.0047521524014747
739	-2.01531531531532	0.134653566786441	0.133388542111977	0.00815109933999944
740	-2.01506506506507	0.134936619319699	0.133702496253793	0.0115243127291668
741	-2.01481481481482	0.135219383981597	0.134015905965486	0.0148715823704881
742	-2.01456456456456	0.135501858638247	0.134328766979275	0.0181926927409896
743	-2.01431431431431	0.135784041100781	0.134641074917425	0.0214874227651975
744	-2.01406406406406	0.136065929122963	0.134952825287467	0.0247555455733617
745	-2.01381381381381	0.136347520398647	0.135264013477106	0.0279968282445363
746	-2.01356356356356	0.136628812559068	0.135574634748813	0.0312110315335097
747	-2.01331331331331	0.136909803169967	0.135884684234069	0.0343979095801411
748	-2.01306306306306	0.137190489728524	0.136194156927236	0.037557209599711
749	-2.01281281281281	0.13747086966009	0.136503047679014	0.0406886715524993
750	-2.01256256256256	0.137750940314688	0.136811351189451	0.043792027790947
751	-2.01231231231231	0.138030698963282	0.137119062000472	0.0468670026823031
752	-2.01206206206206	0.138310142793771	0.137426174487879	0.0499133122045415
753	-2.01181181181181	0.138589268906705	0.137732682852768	0.0529306635130337
754	-2.01156156156156	0.138868074310673	0.138038581112319	0.0559187544753305
755	-2.01131131131131	0.13914655591735	0.138343863089885	0.0588772731707682
756	-2.01106106106106	0.139424710536167	0.138648522404321	0.0618058973515542
757	-2.01081081081081	0.139702534868544	0.138952552458472	0.064704293861384
758	-2.01056056056056	0.13998002550168	0.139255946426735	0.0675721180072179
759	-2.01031031031031	0.140257178901812	0.139558697241586	0.0704090128791671
760	-2.01006006006006	0.14053399140692	0.13986079757898	0.0732146086129529
761	-2.00980980980981	0.140810459218784	0.140162239842481	0.0759885215884879
762	-2.00955955955956	0.14108657839435	0.140463016145979	0.0787303535572947
763	-2.00930930930931	0.141362344836301	0.140763118294841	0.0814396906903965
764	-2.00905905905906	0.14163775428275	0.141062537765295	0.0841161025372375
765	-2.00880880880881	0.141912802295942	0.141361265681827	0.0867591408844546
766	-2.00855855855856	0.142187484249835	0.141659292792356	0.089368338501913
767	-2.00830830830831	0.142461795316426	0.141956609440874	0.091943207761217
768	-2.00805805805806	0.142735730450637	0.142253205537226	0.0944832391095413
769	-2.00780780780781	0.143009284373575	0.142549070523625	0.0969878993786456
770	-2.00755755755756	0.143282451553922	0.142844193337438	0.0994566299055265
771	-2.00730730730731	0.143555226187191	0.143138562369687	0.101888844436804
772	-2.00705705705706	0.143827602172502	0.143432165418614	0.104283926783748
773	-2.00680680680681	0.144099573086509	0.143724989637528	0.106641228188427
774	-2.00655655655656	0.144371132153993	0.14401702147599	0.108960064353649
775	-2.00630630630631	0.144642272214556	0.144308246613203	0.111239712079261
776	-2.00605605605606	0.144912985684733	0.144598649882238	0.113479405435196
777	-2.00580580580581	0.145183264514665	0.144888215183375	0.115678331385752
778	-2.00555555555556	0.145453100138299	0.145176925384514	0.117835624759745
779	-2.00530530530531	0.145722483415813	0.145464762206004	0.119950362434914
780	-2.00505505505506	0.145991404566615	0.145751706086664	0.122021556571554
781	-2.0048048048048	0.146259853090862	0.146037736026808	0.124048146685478
782	-2.00455455455455	0.146527817676814	0.146322829402957	0.126028990291102
783	-2.0043043043043	0.146795286090575	0.146606961747317	0.127962851764809
784	-2.00405405405405	0.147062245043644	0.146890106482888	0.129848388968024
785	-2.0038038038038	0.147328680032201	0.147172234602027	0.131684137014824
786	-2.00355355355355	0.147594575139845	0.147453314271935	0.133468488348845
787	-2.0033033033033	0.147859912792362	0.147733310344183	0.135199667974442
788	-2.00305305305305	0.148124673448369	0.148012183736005	0.136875702211941
789	-2.0028028028028	0.148388835202517	0.148289890636703	0.138494378621034
790	-2.00255255255255	0.148652373266624	0.148566381469911	0.140053193595313
791	-2.0023023023023	0.148915259275705	0.148841599505662	0.1415492822714
792	-2.00205205205205	0.149177460334624	0.149115478953683	0.142979322240518
793	-2.0018018018018	0.149438937665399	0.14938794225801	0.144339396926491
794	-2.00155155155155	0.149699644609925	0.149658896102433	0.145624793860724
795	-2.0013013013013	0.149959523528603	0.149928225207754	0.146829691443668
796	-2.00105105105105	0.150218500656139	0.150195782043384	0.14794663938065
797	-2.0008008008008	0.150476476759477	0.150461368143212	0.148965615132973
798	-2.00055055055055	0.150733307742188	0.150724695314381	0.149872064961492
799	-2.0003003003003	0.150988754244324	0.150985284836994	0.150641813511265
800	-2.00005005005005	0.151242259761883	0.151242023703044	0.151218653878064
801	-1.9997997997998	0.151292546497023	0.151292546497023	0.151292546497023
802	-1.99954954954955	0.151292546497023	0.151292546497023	0.151292546497023
803	-1.9992992992993	0.151292546497023	0.151292546497023	0.151292546497023
804	-1.99904904904905	0.151292546497023	0.151292546497023	0.151292546497023
805	-1.9987987987988	0.151292546497023	0.151292546497023	0.151292546497023
806	-1.99854854854855	0.151292546497023	0.151292546497023	0.151292546497023
807	-1.9982982982983	0.151292546497023	0.151292546497023	0.151292546497023
808	-1.99804804804805	0.151292546497023	0.151292546497023	0.151292546497023
809	-1.9977977977978	0.151292546497023	0.151292546497023	0.151292546497023
810	-1.99754754754755	0.151292546497023	0.151292546497023	0.151292546497023
811	-1.9972972972973	0.151292546497023	0.151292546497023	0.151292546497023
812	-1.99704704704705	0.151292546497023	0.151292546497023	0.151292546497023
813	-1.9967967967968	0.151292546497023	0.151292546497023	0.151292546497023
814	-1.99654654654655	0.151292546497023	0.151292546497023	0.151292546497023
815	-1.9962962962963	0.151292546497023	0.151292546497023	0.151292546497023
816	-1.99604604604605	0.151292546497023	0.151292546497023	0.151292546497023
817	-1.9957957957958	0.151292546497023	0.151292546497023	0.151292546497023
818	-1.99554554554555	0.151292546497023	0.151292546497023	0.151292546497023
819	-1.9952952952953	0.151292546497023	0.151292546497023	0.151292546497023
820	-1.99504504504504	0.151292546497023	0.151292546497023	0.151292546497023
821	-1.99479479479479	0.151292546497023	0.151292546497023	0.151292546497023
822	-1.99454454454454	0.151292546497023	0.151292546497023	0.151292546497023
823	-1.99429429429429	0.151292546497023	0.151292546497023	0.151292546497023
824	-1.99404404404404	0.151292546497023	0.151292546497023	0.151292546497023
825	-1.99379379379379	0.151292546497023	0.151292546497023	0.151292546497023
826	-1.99354354354354	0.151292546497023	0.151292546497023	0.151292546497023
827	-1.99329329329329	0.151292546497023	0.151292546497023	0.151292546497023
828	-1.99304304304304	0.151292546497023	0.151292546497023	0.151292546497023
829	-1.99279279279279	0.151292546497023	0.151292546497023	0.151292546497023
830	-1.99254254254254	0.151292546497023	0.151292546497023	0.151292546497023
831	-1.99229229229229	0.151292546497023	0.151292546497023	0.151292546497023
832	-1.99204204204204	0.151292546497023	0.151292546497023	0.151292546497023
833	-1.99179179179179	0.151292546497023	0.151292546497023	0.151292546497023
834	-1.99154154154154	0.151292546497023	0.151292546497023	0.151292546497023
835	-1.99129129129129	0.151292546497023	0.151292546497023	0.151292546497023
836	-1.99104104104104	0.151292546497023	0.151292546497023	0.151292546497023
837	-1.99079079079079	0.151292546497023	0.151292546497023	0.151292546497023
838	-1.99054054054054	0.151292546497023	0.151292546497023	0.151292546497023
839	-1.99029029029029	0.151292546497023	0.151292546497023	0.151292546497023
840	-1.99004004004004	0.151292546497023	0.151292546497023	0.151292546497023
841	-1.98978978978979	0.151292546497023	0.151292546497023	0.151292546497023
842	-1.98953953953954	0.151292546497023	0.151292546497023	0.151292546497023
843	-1.98928928928929	0.151292546497023	0.151292546497023	0.151292546497023
844	-1.98903903903904	0.151292546497023	0.151292546497023	0.151292546497023
845	-1.98878878878879	0.151292546497023	0.151292546497023	0.151292546497023
846	-1.98853853853854	0.151292546497023	0.151292546497023	0.151292546497023
847	-1.98828828828829	0.151292546497023	0.151292546497023	0.151292546497023
848	-1.98803803803804	0.151292546497023	0.151292546497023	0.151292546497023
849	-1.98778778778779	0.151292546497023	0.151292546497023	0.151292546497023
850	-1.98753753753754	0.151292546497023	0.151292546497023	0.151292546497023
851	-1.98728728728729	0.151292546497023	0.151292546497023	0.151292546497023
852	-1.98703703703704	0.151292546497023	0.151292546497023	0.151292546497023
853	-1.98678678678679	0.151292546497023	0.151292546497023	0.151292546497023
854	-1.98653653653654	0.151292546497023	0.151292546497023	0.151292546497023
855	-1.98628628628629	0.151292546497023	0.151292546497023	0.151292546497023
856	-1.98603603603604	0.151292546497023	0.151292546497023	0.151292546497023
857	-1.98578578578579	0.151292546497023	0.151292546497023	0.151292546497023
858	-1.98553553553554	0.151292546497023	0.151292546497023	0.151292546497023
859	-1.98528528528529	0.151292546497023	0.151292546497023	0.151292546497023
860	-1.98503503503503	0.151292546497023	0.151292546497023	0.151292546497023
861	-1.98478478478478	0.151292546497023	0.151292546497023	0.151292546497023
862	-1.98453453453453	0.151292546497023	0.151292546497023	0.151292546497023
863	-1.98428428428428	0.151292546497023	0.151292546497023	0.151292546497023
864	-1.98403403403403	0.151292546497023	0.151292546497023	0.151292546497023
865	-1.98378378378378	0.151292546497023	0.151292546497023	0.151292546497023
866	-1.98353353353353	0.151292546497023	0.151292546497023	0.151292546497023
867	-1.98328328328328	0.151292546497023	0.151292546497023	0.151292546497023
868	-1.98303303303303	0.151292546497023	0.151292546497023	0.151292546497023
869	-1.98278278278278	0.151292546497023	0.151292546497023	0.151292546497023
870	-1.98253253253253	0.151292546497023	0.151292546497023	0.151292546497023
871	-1.98228228228228	0.151292546497023	0.151292546497023	0.151292546497023
872	-1.98203203203203	0.151292546497023	0.151292546497023	0.151292546497023
873	-1.98178178178178	0.151292546497023	0.151292546497023	0.151292546497023
874	-1.98153153153153	0.151292546497023	0.151292546497023	0.151292546497023
875	-1.98128128128128	0.151292546497023	0.151292546497023	0.151292546497023
876	-1.98103103103103	0.151292546497023	0.151292546497023	0.151292546497023
877	-1.98078078078078	0.151292546497023	0.151292546497023	0.151292546497023
878	-1.98053053053053	0.151292546497023	0.151292546497023	0.151292546497023
879	-1.98028028028028	0.151292546497023	0.151292546497023	0.151292546497023
880	-1.98003003003003	0.151292546497023	0.151292546497023	0.151292546497023
881	-1.97977977977978	0.151292546497023	0.151292546497023	0.151292546497023
882	-1.97952952952953	0.151292546497023	0.151292546497023	0.151292546497023
883	-1.97927927927928	0.151292546497023	0.151292546497023	0.151292546497023
884	-1.97902902902903	0.151292546497023	0.151292546497023	0.151292546497023
885	-1.97877877877878	0.151292546497023	0.151292546497023	0.151292546497023
886	-1.97852852852853	0.151292546497023	0.151292546497023	0.151292546497023
887	-1.97827827827828	0.151292546497023	0.151292546497023	0.151292546497023
888	-1.97802802802803	0.151292546497023	0.151292546497023	0.151292546497023
889	-1.97777777777778	0.151292546497023	0.151292546497023	0.151292546497023
890	-1.97752752752753	0.151292546497023	0.151292546497023	0.151292546497023
891	-1.97727727727728	0.151292546497023	0.151292546497023	0.151292546497023
892	-1.97702702702703	0.151292546497023	0.151292546497023	0.151292546497023
893	-1.97677677677678	0.151292546497023	0.151292546497023	0.151292546497023
894	-1.97652652652653	0.151292546497023	0.151292546497023	0.151292546497023
895	-1.97627627627628	0.151292546497023	0.151292546497023	0.151292546497023
896	-1.97602602602603	0.151292546497023	0.151292546497023	0.151292546497023
897	-1.97577577577578	0.151292546497023	0.151292546497023	0.151292546497023
898	-1.97552552552553	0.151292546497023	0.151292546497023	0.151292546497023
899	-1.97527527527528	0.151292546497023	0.151292546497023	0.151292546497023
900	-1.97502502502502	0.151292546497023	0.151292546497023	0.151292546497023
901	-1.97477477477477	0.151292546497023	0.151292546497023	0.151292546497023
902	-1.97452452452452	0.151292546497023	0.151292546497023	0.151292546497023
903	-1.97427427427427	0.151292546497023	0.151292546497023	0.151292546497023
904	-1.97402402402402	0.151292546497023	0.151292546497023	0.151292546497023
905	-1.97377377377377	0.151292546497023	0.151292546497023	0.151292546497023
906	-1.97352352352352	0.151292546497023	0.151292546497023	0.151292546497023
907	-1.97327327327327	0.151292546497023	0.151292546497023	0.151292546497023
908	-1.97302302302302	0.151292546497023	0.151292546497023	0.151292546497023
909	-1.97277277277277	0.151292546497023	0.151292546497023	0.151292546497023
910	-1.97252252252252	0.151292546497023	0.151292546497023	0.151292546497023
911	-1.97227227227227	0.151292546497023	0.151292546497023	0.151292546497023
912	-1.97202202202202	0.151292546497023	0.151292546497023	0.151292546497023
913	-1.97177177177177	0.151292546497023	0.151292546497023	0.151292546497023
914	-1.97152152152152	0.151292546497023	0.151292546497023	0.151292546497023
915	-1.97127127127127	0.151292546497023	0.151292546497023	0.151292546497023
916	-1.97102102102102	0.151292546497023	0.151292546497023	0.151292546497023
917	-1.97077077077077	0.151292546497023	0.151292546497023	0.151292546497023
918	-1.97052052052052	0.151292546497023	0.151292546497023	0.151292546497023
919	-1.97027027027027	0.151292546497023	0.151292546497023	0.151292546497023
920	-1.97002002002002	0.151292546497023	0.151292546497023	0.151292546497023
921	-1.96976976976977	0.151292546497023	0.151292546497023	0.151292546497023
922	-1.96951951951952	0.151292546497023	0.151292546497023	0.151292546497023
923	-1.96926926926927	0.151292546497023	0.151292546497023	0.151292546497023
924	-1.96901901901902	0.151292546497023	0.151292546497023	0.151292546497023
925	-1.96876876876877	0.151292546497023	0.151292546497023	0.151292546497023
926	-1.96851851851852	0.151292546497023	0.151292546497023	0.151292546497023
927	-1.96826826826827	0.151292546497023	0.151292546497023	0.151292546497023
928	-1.96801801801802	0.151292546497023	0.151292546497023	0.151292546497023
929	-1.96776776776777	0.151292546497023	0.151292546497023	0.151292546497023
930	-1.96751751751752	0.151292546497023	0.151292546497023	0.151292546497023
931	-1.96726726726727	0.151292546497023	0.151292546497023	0.151292546497023
932	-1.96701701701702	0.151292546497023	0.151292546497023	0.151292546497023
933	-1.96676676676677	0.151292546497023	0.151292546497023	0.151292546497023
934	-1.96651651651652	0.151292546497023	0.151292546497023	0.151292546497023
935	-1.96626626626627	0.151292546497023	0.151292546497023	0.151292546497023
936	-1.96601601601602	0.151292546497023	0.151292546497023	0.151292546497023
937	-1.96576576576577	0.151292546497023	0.151292546497023	0.151292546497023
938	-1.96551551551552	0.151292546497023	0.151292546497023	0.151292546497023
939	-1.96526526526527	0.151292546497023	0.151292546497023	0.151292546497023
940	-1.96501501501501	0.151292546497023	0.151292546497023	0.151292546497023
941	-1.96476476476476	0.151292546497023	0.151292546497023	0.151292546497023
942	-1.96451451451451	0.151292546497023	0.151292546497023	0.151292546497023
943	-1.96426426426426	0.151292546497023	0.151292546497023	0.151292546497023
944	-1.96401401401401	0.151292546497023	0.151292546497023	0.151292546497023
945	-1.96376376376376	0.151292546497023	0.151292546497023	0.151292546497023
946	-1.96351351351351	0.151292546497023	0.151292546497023	0.151292546497023
947	-1.96326326326326	0.151292546497023	0.151292546497023	0.151292546497023
948	-1.96301301301301	0.151292546497023	0.151292546497023	0.151292546497023
949	-1.96276276276276	0.151292546497023	0.151292546497023	0.151292546497023
950	-1.96251251251251	0.151292546497023	0.151292546497023	0.151292546497023
951	-1.96226226226226	0.151292546497023	0.151292546497023	0.151292546497023
952	-1.96201201201201	0.151292546497023	0.151292546497023	0.151292546497023
953	-1.96176176176176	0.151292546497023	0.151292546497023	0.151292546497023
954	-1.96151151151151	0.151292546497023	0.151292546497023	0.151292546497023
955	-1.96126126126126	0.151292546497023	0.151292546497023	0.151292546497023
956	-1.96101101101101	0.151292546497023	0.151292546497023	0.151292546497023
957	-1.96076076076076	0.151292546497023	0.151292546497023	0.151292546497023
958	-1.96051051051051	0.151292546497023	0.151292546497023	0.151292546497023
959	-1.96026026026026	0.151292546497023	0.151292546497023	0.151292546497023
960	-1.96001001001001	0.151292546497023	0.151292546497023	0.151292546497023
961	-1.95975975975976	0.151292546497023	0.151292546497023	0.151292546497023
962	-1.95950950950951	0.151292546497023	0.151292546497023	0.151292546497023
963	-1.95925925925926	0.151292546497023	0.151292546497023	0.151292546497023
964	-1.95900900900901	0.151292546497023	0.151292546497023	0.151292546497023
965	-1.95875875875876	0.151292546497023	0.151292546497023	0.151292546497023
966	-1.95850850850851	0.151292546497023	0.151292546497023	0.151292546497023
967	-1.95825825825826	0.151292546497023	0.151292546497023	0.151292546497023
968	-1.95800800800801	0.151292546497023	0.151292546497023	0.151292546497023
969	-1.95775775775776	0.151292546497023	0.151292546497023	0.151292546497023
970	-1.95750750750751	0.151292546497023	0.151292546497023	0.151292546497023
971	-1.95725725725726	0.151292546497023	0.151292546497023	0.151292546497023
972	-1.95700700700701	0.151292546497023	0.151292546497023	0.151292546497023
973	-1.95675675675676	0.151292546497023	0.151292546497023	0.151292546497023
974	-1.95650650650651	0.151292546497023	0.151292546497023	0.151292546497023
975	-1.95625625625626	0.151292546497023	0.151292546497023	0.151292546497023
976	-1.95600600600601	0.151292546497023	0.151292546497023	0.151292546497023
977	-1.95575575575576	0.151292546497023	0.151292546497023	0.151292546497023
978	-1.95550550550551	0.151292546497023	0.151292546497023	0.151292546497023
979	-1.95525525525526	0.151292546497023	0.151292546497023	0.151292546497023
980	-1.955005005005		0.151292546497023	0.151292546497023	0.151292546497023
981	-1.95475475475475	0.151292546497023	0.151292546497023	0.151292546497023
982	-1.9545045045045	0.151292546497023	0.151292546497023	0.151292546497023
983	-1.95425425425425	0.151292546497023	0.151292546497023	0.151292546497023
984	-1.954004004004		0.151292546497023	0.151292546497023	0.151292546497023
985	-1.95375375375375	0.151292546497023	0.151292546497023	0.151292546497023
986	-1.9535035035035	0.151292546497023	0.151292546497023	0.151292546497023
987	-1.95325325325325	0.151292546497023	0.151292546497023	0.151292546497023
988	-1.953003003003		0.151292546497023	0.151292546497023	0.151292546497023
989	-1.95275275275275	0.151292546497023	0.151292546497023	0.151292546497023
990	-1.9525025025025	0.151292546497023	0.151292546497023	0.151292546497023
991	-1.95225225225225	0.151292546497023	0.151292546497023	0.151292546497023
992	-1.952002002002		0.151292546497023	0.151292546497023	0.151292546497023
993	-1.95175175175175	0.151292546497023	0.151292546497023	0.151292546497023
994	-1.9515015015015	0.151292546497023	0.151292546497023	0.151292546497023
995	-1.95125125125125	0.151292546497023	0.151292546497023	0.151292546497023
996	-1.951001001001		0.151292546497023	0.151292546497023	0.151292546497023
997	-1.95075075075075	0.151292546497023	0.151292546497023	0.151292546497023
998	-1.9505005005005	0.151292546497023	0.151292546497023	0.151292546497023
999	-1.95025025025025	0.151292546497023	0.151292546497023	0.151292546497023
1000	-1.95			0.151292546497023	0.151292546497023	0.151292546497023


==> Matern4l1V3.txt <==
ind	v	theta0	theta1	theta100	E1	E2
1	-4			-3.00330280269348	-3.93830551845771	-6.05390692806219	-2.04124145231932	-1.63299316185545
2	-3.9974974974975	-2.99396670953848	-3.9267683758465	-6.03615977540448	-2.04124145231932	-1.63299316185545
3	-3.99499499499499	-2.9846373640651	-3.91524022670869	-6.01843137516565	-2.04124145231932	-1.63299316185545
4	-3.99249249249249	-2.97531476703018	-3.90372107246788	-6.00072172739039	-2.04124145231932	-1.63299316185545
5	-3.98998998998999	-2.96599891919248	-3.89221091455108	-5.98303083212339	-2.04124145231932	-1.63299316185545
6	-3.98748748748749	-2.95668982131267	-3.88070975438877	-5.96535868940935	-2.04124145231932	-1.63299316185545
7	-3.98498498498498	-2.94738747415333	-3.86921759341486	-5.94770529929294	-2.04124145231932	-1.63299316185545
8	-3.98248248248248	-2.93809187847895	-3.85773443306673	-5.93007066181889	-2.04124145231932	-1.63299316185545
9	-3.97997997997998	-2.92880303505597	-3.84626027478525	-5.91245477703186	-2.04124145231932	-1.63299316185545
10	-3.97747747747748	-2.91952094465273	-3.83479512001477	-5.89485764497657	-2.04124145231932	-1.63299316185545
11	-3.97497497497497	-2.91024560803956	-3.82333897020314	-5.87727926569772	-2.04124145231932	-1.63299316185545
12	-3.97247247247247	-2.90097702598869	-3.81189182680173	-5.85971963923998	-2.04124145231932	-1.63299316185545
13	-3.96996996996997	-2.89171519927434	-3.80045369126543	-5.84217876564808	-2.04124145231932	-1.63299316185545
14	-3.96746746746747	-2.88246012867266	-3.78902456505267	-5.8246566449667	-2.04124145231932	-1.63299316185545
15	-3.96496496496496	-2.87321181496182	-3.77760444962543	-5.80715327724054	-2.04124145231932	-1.63299316185545
16	-3.96246246246246	-2.86397025892191	-3.76619334644925	-5.78966866251431	-2.04124145231932	-1.63299316185545
17	-3.95995995995996	-2.85473546133503	-3.75479125699325	-5.77220280083271	-2.04124145231932	-1.63299316185545
18	-3.95745745745746	-2.84550742298528	-3.74339818273012	-5.75475569224044	-2.04124145231932	-1.63299316185545
19	-3.95495495495495	-2.83628614465874	-3.73201412513617	-5.7373273367822	-2.04124145231932	-1.63299316185545
20	-3.95245245245245	-2.82707162714351	-3.72063908569131	-5.7199177345027	-2.04124145231932	-1.63299316185545
21	-3.94994994994995	-2.8178638712297	-3.70927306587908	-5.70252688544664	-2.04124145231932	-1.63299316185545
22	-3.94744744744745	-2.80866287770942	-3.69791606718663	-5.68515478965873	-2.04124145231932	-1.63299316185545
23	-3.94494494494494	-2.79946864737683	-3.6865680911048	-5.66780144718367	-2.04124145231932	-1.63299316185545
24	-3.94244244244244	-2.79028118102812	-3.67522913912806	-5.65046685806617	-2.04124145231932	-1.63299316185545
25	-3.93993993993994	-2.78110047946152	-3.66389921275457	-5.63315102235094	-2.04124145231932	-1.63299316185545
26	-3.93743743743744	-2.77192654347731	-3.65257831348616	-5.61585394008269	-2.04124145231932	-1.63299316185545
27	-3.93493493493493	-2.76275937387782	-3.64126644282838	-5.59857561130613	-2.04124145231932	-1.63299316185545
28	-3.93243243243243	-2.75359897146745	-3.62996360229049	-5.58131603606596	-2.04124145231932	-1.63299316185545
29	-3.92992992992993	-2.74444533705268	-3.61866979338544	-5.5640752144069	-2.04124145231932	-1.63299316185545
30	-3.92742742742743	-2.73529847144206	-3.60738501762998	-5.54685314637366	-2.04124145231932	-1.63299316185545
31	-3.92492492492492	-2.72615837544622	-3.59610927654455	-5.52964983201095	-2.04124145231932	-1.63299316185545
32	-3.92242242242242	-2.71702504987791	-3.58484257165339	-5.51246527136348	-2.04124145231932	-1.63299316185545
33	-3.91991991991992	-2.70789849555195	-3.57358490448451	-5.49529946447598	-2.04124145231932	-1.63299316185545
34	-3.91741741741742	-2.69877871328529	-3.5623362765697	-5.47815241139315	-2.04124145231932	-1.63299316185545
35	-3.91491491491491	-2.689665703897		-3.55109668944457	-5.4610241121597	-2.04124145231932	-1.63299316185545
36	-3.91241241241241	-2.68055946820827	-3.53986614464854	-5.44391456682036	-2.04124145231932	-1.63299316185545
37	-3.90990990990991	-2.67146000704241	-3.52864464372486	-5.42682377541985	-2.04124145231932	-1.63299316185545
38	-3.90740740740741	-2.66236732122491	-3.51743218822063	-5.40975173800287	-2.04124145231932	-1.63299316185545
39	-3.9049049049049	-2.65328141158337	-3.50622877968678	-5.39269845461415	-2.04124145231932	-1.63299316185545
40	-3.9024024024024	-2.64420227894757	-3.49503441967815	-5.37566392529841	-2.04124145231932	-1.63299316185545
41	-3.8998998998999	-2.63512992414943	-3.48384910975344	-5.35864815010037	-2.04124145231932	-1.63299316185545
42	-3.8973973973974	-2.62606434802308	-3.47267285147527	-5.34165112906475	-2.04124145231932	-1.63299316185545
43	-3.89489489489489	-2.61700555140481	-3.46150564641014	-5.32467286223627	-2.04124145231932	-1.63299316185545
44	-3.89239239239239	-2.6079535351331	-3.4503474961285	-5.30771334965965	-2.04124145231932	-1.63299316185545
45	-3.88988988988989	-2.59890830004863	-3.43919840220473	-5.29077259137962	-2.04124145231932	-1.63299316185545
46	-3.88738738738739	-2.58986984699429	-3.42805836621718	-5.2738505874409	-2.04124145231932	-1.63299316185545
47	-3.88488488488488	-2.58083817681518	-3.41692738974814	-5.25694733788821	-2.04124145231932	-1.63299316185545
48	-3.88238238238238	-2.57181329035862	-3.4058054743839	-5.24006284276629	-2.04124145231932	-1.63299316185545
49	-3.87987987987988	-2.56279518847416	-3.39469262171476	-5.22319710211985	-2.04124145231932	-1.63299316185545
50	-3.87737737737738	-2.5537838720136	-3.38358883333499	-5.20635011599362	-2.04124145231932	-1.63299316185545
51	-3.87487487487487	-2.54477934183098	-3.37249411084291	-5.18952188443234	-2.04124145231932	-1.63299316185545
52	-3.87237237237237	-2.5357815987826	-3.3614084558409	-5.17271240748073	-2.04124145231932	-1.63299316185545
53	-3.86986986986987	-2.52679064372702	-3.35033186993534	-5.15592168518351	-2.04124145231932	-1.63299316185545
54	-3.86736736736737	-2.51780647752507	-3.33926435473673	-5.13914971758543	-2.04124145231932	-1.63299316185545
55	-3.86486486486486	-2.50882910103987	-3.32820591185962	-5.1223965047312	-2.04124145231932	-1.63299316185545
56	-3.86236236236236	-2.49985851513682	-3.31715654292268	-5.10566204666557	-2.04124145231932	-1.63299316185545
57	-3.85985985985986	-2.49089472068364	-3.30611624954866	-5.08894634343326	-2.04124145231932	-1.63299316185545
58	-3.85735735735736	-2.48193771855034	-3.29508503336446	-5.07224939507901	-2.04124145231932	-1.63299316185545
59	-3.85485485485485	-2.47298750960923	-3.28406289600113	-5.05557120164755	-2.04124145231932	-1.63299316185545
60	-3.85235235235235	-2.46404409473499	-3.27304983909385	-5.03891176318361	-2.04124145231932	-1.63299316185545
61	-3.84984984984985	-2.45510747480459	-3.26204586428199	-5.02227107973194	-2.04124145231932	-1.63299316185545
62	-3.84734734734735	-2.44617765069737	-3.25105097320909	-5.00564915133725	-2.04124145231932	-1.63299316185545
63	-3.84484484484484	-2.43725462329502	-3.24006516752291	-4.98904597804431	-2.04124145231932	-1.63299316185545
64	-3.84234234234234	-2.42833839348157	-3.22908844887543	-4.97246155989784	-2.04124145231932	-1.63299316185545
65	-3.83983983983984	-2.41942896214344	-3.21812081892282	-4.95589589694257	-2.04124145231932	-1.63299316185545
66	-3.83733733733734	-2.41052633016942	-3.20716227932555	-4.93934898922326	-2.04124145231932	-1.63299316185545
67	-3.83483483483483	-2.40163049845069	-3.19621283174832	-4.92282083678463	-2.04124145231932	-1.63299316185545
68	-3.83233233233233	-2.39274146788083	-3.18527247786013	-4.90631143967144	-2.04124145231932	-1.63299316185545
69	-3.82982982982983	-2.38385923935583	-3.17434121933423	-4.88982079792841	-2.04124145231932	-1.63299316185545
70	-3.82732732732733	-2.37498381377408	-3.16341905784824	-4.87334891160029	-2.04124145231932	-1.63299316185545
71	-3.82482482482482	-2.3661151920364	-3.15250599508405	-4.85689578073183	-2.04124145231932	-1.63299316185545
72	-3.82232232232232	-2.35725337504605	-3.14160203272794	-4.84046140536778	-2.04124145231932	-1.63299316185545
73	-3.81981981981982	-2.34839836370874	-3.13070717247049	-4.82404578555286	-2.04124145231932	-1.63299316185545
74	-3.81731731731732	-2.33955015893262	-3.11982141600672	-4.80764892133183	-2.04124145231932	-1.63299316185545
75	-3.81481481481481	-2.3307087616283	-3.10894476503597	-4.79127081274945	-2.04124145231932	-1.63299316185545
76	-3.81231231231231	-2.32187417270887	-3.09807722126202	-4.77491145985044	-2.04124145231932	-1.63299316185545
77	-3.80980980980981	-2.31304639308991	-3.08721878639308	-4.75857086267956	-2.04124145231932	-1.63299316185545
78	-3.80730730730731	-2.30422542368946	-3.07636946214178	-4.74224902128155	-2.04124145231932	-1.63299316185545
79	-3.8048048048048	-2.29541126542811	-3.0655292502252	-4.72594593570117	-2.04124145231932	-1.63299316185545
80	-3.8023023023023	-2.28660391922891	-3.0546981523649	-4.70966160598317	-2.04124145231932	-1.63299316185545
81	-3.7997997997998	-2.27780338601745	-3.04387617028692	-4.69339603217229	-2.04124145231932	-1.63299316185545
82	-3.7972972972973	-2.26900966672187	-3.0330633057218	-4.67714921431329	-2.04124145231932	-1.63299316185545
83	-3.79479479479479	-2.26022276227282	-3.02225956040461	-4.66092115245092	-2.04124145231932	-1.63299316185545
84	-3.79229229229229	-2.25144267360352	-3.01146493607494	-4.64471184662993	-2.04124145231932	-1.63299316185545
85	-3.78978978978979	-2.24266940164973	-3.00067943447694	-4.62852129689508	-2.04124145231932	-1.63299316185545
86	-3.78728728728729	-2.2339029473498	-2.98990305735935	-4.61234950329111	-2.04124145231932	-1.63299316185545
87	-3.78478478478478	-2.22514331164465	-2.97913580647546	-4.59619646586278	-2.04124145231932	-1.63299316185545
88	-3.78228228228228	-2.21639049547779	-2.96837768358318	-4.58006218465486	-2.04124145231932	-1.63299316185545
89	-3.77977977977978	-2.20764449979533	-2.95762869044505	-4.56394665971209	-2.04124145231932	-1.63299316185545
90	-3.77727727727728	-2.19890532554599	-2.94688882882823	-4.54784989107923	-2.04124145231932	-1.63299316185545
91	-3.77477477477477	-2.19017297368113	-2.93615810050455	-4.53177187880105	-2.04124145231932	-1.63299316185545
92	-3.77227227227227	-2.1814474451547	-2.92543650725051	-4.5157126229223	-2.04124145231932	-1.63299316185545
93	-3.76976976976977	-2.17272874092334	-2.91472405084728	-4.49967212348773	-2.04124145231932	-1.63299316185545
94	-3.76726726726727	-2.16401686194629	-2.90402073308077	-4.48365038054211	-2.04124145231932	-1.63299316185545
95	-3.76476476476476	-2.1553118091855	-2.89332655574159	-4.4676473941302	-2.04124145231932	-1.63299316185545
96	-3.76226226226226	-2.14661358360557	-2.8826415206251	-4.45166316429676	-2.04124145231932	-1.63299316185545
97	-3.75975975975976	-2.13792218617378	-2.87196562953143	-4.43569769108655	-2.04124145231932	-1.63299316185545
98	-3.75725725725726	-2.12923761786012	-2.86129888426547	-4.41975097454435	-2.04124145231932	-1.63299316185545
99	-3.75475475475475	-2.12055987963726	-2.85064128663693	-4.4038230147149	-2.04124145231932	-1.63299316185545
100	-3.75225225225225	-2.11188897248062	-2.83999283846031	-4.38791381164297	-2.04124145231932	-1.63299316185545
101	-3.74974974974975	-2.10322489736831	-2.82935354155495	-4.37202336537333	-2.04124145231932	-1.63299316185545
102	-3.74724724724725	-2.09456765528121	-2.81872339774506	-4.35615167595075	-2.04124145231932	-1.63299316185545
103	-3.74474474474474	-2.08591724720292	-2.80810240885969	-4.34029874342		-2.04124145231932	-1.63299316185545
104	-3.74224224224224	-2.07727367411983	-2.79749057673279	-4.32446456782583	-2.04124145231932	-1.63299316185545
105	-3.73973973973974	-2.06863693702108	-2.78688790320323	-4.30864914921301	-2.04124145231932	-1.63299316185545
106	-3.73723723723724	-2.06000703689859	-2.77629439011479	-4.29285248762633	-2.04124145231932	-1.63299316185545
107	-3.73473473473473	-2.05138397474707	-2.76571003931619	-4.27707458311054	-2.04124145231932	-1.63299316185545
108	-3.73223223223223	-2.04276775156406	-2.75513485266112	-4.26131543571042	-2.04124145231932	-1.63299316185545
109	-3.72972972972973	-2.03415836834989	-2.74456883200825	-4.24557504547074	-2.04124145231932	-1.63299316185545
110	-3.72722722722723	-2.02555582610773	-2.73401197922125	-4.22985341243626	-2.04124145231932	-1.63299316185545
111	-3.72472472472472	-2.01696012584358	-2.7234642961688	-4.21415053665177	-2.04124145231932	-1.63299316185545
112	-3.72222222222222	-2.00837126856629	-2.71292578472464	-4.19846641816204	-2.04124145231932	-1.63299316185545
113	-3.71971971971972	-1.99978925528757	-2.70239644676755	-4.18280105701183	-2.04124145231932	-1.63299316185545
114	-3.71721721721722	-1.99121408702202	-2.69187628418139	-4.16715445324593	-2.04124145231932	-1.63299316185545
115	-3.71471471471471	-1.98264576478711	-2.68136529885513	-4.15152660690911	-2.04124145231932	-1.63299316185545
116	-3.71221221221221	-1.9740842896032	-2.67086349268282	-4.13591751804614	-2.04124145231932	-1.63299316185545
117	-3.70970970970971	-1.96552966249356	-2.6603708675637	-4.12032718670181	-2.04124145231932	-1.63299316185545
118	-3.70720720720721	-1.95698188448441	-2.64988742540211	-4.10475561292089	-2.04124145231932	-1.63299316185545
119	-3.7047047047047	-1.94844095660485	-2.63941316810761	-4.08920279674815	-2.04124145231932	-1.63299316185545
120	-3.7022022022022	-1.93990687988697	-2.62894809759493	-4.07366873822839	-2.04124145231932	-1.63299316185545
121	-3.6996996996997	-1.9313796553658	-2.61849221578402	-4.05815343740637	-2.04124145231932	-1.63299316185545
122	-3.6971971971972	-1.92285928407932	-2.60804552460007	-4.04265689432689	-2.04124145231932	-1.63299316185545
123	-3.69469469469469	-1.91434576706852	-2.59760802597352	-4.02717910903471	-2.04124145231932	-1.63299316185545
124	-3.69219219219219	-1.90583910537736	-2.5871797218401	-4.01172008157462	-2.04124145231932	-1.63299316185545
125	-3.68968968968969	-1.89733930005281	-2.57676061414082	-3.99627981199141	-2.04124145231932	-1.63299316185545
126	-3.68718718718719	-1.88884635214488	-2.56635070482201	-3.98085830032986	-2.04124145231932	-1.63299316185545
127	-3.68468468468468	-1.88036026270657	-2.55594999583535	-3.96545554663475	-2.04124145231932	-1.63299316185545
128	-3.68218218218218	-1.87188103279396	-2.54555848913787	-3.95007155095087	-2.04124145231932	-1.63299316185545
129	-3.67967967967968	-1.86340866346615	-2.53517618669198	-3.934706313323		-2.04124145231932	-1.63299316185545
130	-3.67717717717718	-1.85494315578534	-2.5248030904655	-3.91935983379594	-2.04124145231932	-1.63299316185545
131	-3.67467467467467	-1.84648451081678	-2.51443920243164	-3.90403211241446	-2.04124145231932	-1.63299316185545
132	-3.67217217217217	-1.83803272962885	-2.50408452456911	-3.88872314922335	-2.04124145231932	-1.63299316185545
133	-3.66966966966967	-1.82958781329299	-2.49373905886202	-3.87343294426741	-2.04124145231932	-1.63299316185545
134	-3.66716716716717	-1.82114976288381	-2.48340280730001	-3.85816149759142	-2.04124145231932	-1.63299316185545
135	-3.66466466466466	-1.812718579479		-2.47307577187822	-3.84290880924017	-2.04124145231932	-1.63299316185545
136	-3.66216216216216	-1.80429426415943	-2.46275795459731	-3.82767487925846	-2.04124145231932	-1.63299316185545
137	-3.65965965965966	-1.79587681800912	-2.4524493574635	-3.81245970769108	-2.04124145231932	-1.63299316185545
138	-3.65715715715716	-1.78746624211526	-2.44214998248856	-3.7972632945828	-2.04124145231932	-1.63299316185545
139	-3.65465465465465	-1.77906253756822	-2.43185983168989	-3.78208563997844	-2.04124145231932	-1.63299316185545
140	-3.65215215215215	-1.77066570546158	-2.42157890709049	-3.76692674392278	-2.04124145231932	-1.63299316185545
141	-3.64964964964965	-1.76227574689212	-2.41130721071899	-3.75178660646062	-2.04124145231932	-1.63299316185545
142	-3.64714714714715	-1.75389266295984	-2.40104474460969	-3.73666522763676	-2.04124145231932	-1.63299316185545
143	-3.64464464464464	-1.745516454768		-2.39079151080258	-3.72156260749598	-2.04124145231932	-1.63299316185545
144	-3.64214214214214	-1.7371471234231	-2.38054751134334	-3.70647874608309	-2.04124145231932	-1.63299316185545
145	-3.63963963963964	-1.7287846700349	-2.37031274828341	-3.69141364344288	-2.04124145231932	-1.63299316185545
146	-3.63713713713714	-1.72042909571644	-2.36008722367995	-3.67636729962016	-2.04124145231932	-1.63299316185545
147	-3.63463463463463	-1.71208040158408	-2.34987093959591	-3.6613397146597	-2.04124145231932	-1.63299316185545
148	-3.63213213213213	-1.70373858875745	-2.33966389810004	-3.64633088860634	-2.04124145231932	-1.63299316185545
149	-3.62962962962963	-1.69540365835953	-2.3294661012669	-3.63134082150485	-2.04124145231932	-1.63299316185545
150	-3.62712712712713	-1.68707561151662	-2.3192775511769	-3.61636951340004	-2.04124145231932	-1.63299316185545
151	-3.62462462462462	-1.67875444935838	-2.30909824991634	-3.60141696433671	-2.04124145231932	-1.63299316185545
152	-3.62212212212212	-1.67044017301783	-2.29892819957737	-3.58648317435966	-2.04124145231932	-1.63299316185545
153	-3.61961961961962	-1.66213278363138	-2.28876740225808	-3.5715681435137	-2.04124145231932	-1.63299316185545
154	-3.61711711711712	-1.6538322823388	-2.27861586006251	-3.55667187184363	-2.04124145231932	-1.63299316185545
155	-3.61461461461461	-1.64553867028332	-2.26847357510065	-3.54179435939425	-2.04124145231932	-1.63299316185545
156	-3.61211211211211	-1.63725194861154	-2.25834054948847	-3.52693560621038	-2.04124145231932	-1.63299316185545
157	-3.60960960960961	-1.62897211847354	-2.24821678534795	-3.5120956123368	-2.04124145231932	-1.63299316185545
158	-3.60710710710711	-1.62069918102282	-2.23810228480713	-3.49727437781834	-2.04124145231932	-1.63299316185545
159	-3.6046046046046	-1.61243313741637	-2.22799705000009	-3.4824719026998	-2.04124145231932	-1.63299316185545
160	-3.6021021021021	-1.60417398881466	-2.217901083067		-3.46768818702599	-2.04124145231932	-1.63299316185545
161	-3.5995995995996	-1.59592173638164	-2.20781438615415	-3.45292323084171	-2.04124145231932	-1.63299316185545
162	-3.5970970970971	-1.58767638128479	-2.19773696141393	-3.43817703419177	-2.04124145231932	-1.63299316185545
163	-3.59459459459459	-1.5794379246951	-2.18766881100492	-3.423449597121		-2.04124145231932	-1.63299316185545
164	-3.59209209209209	-1.57120636778713	-2.1776099370919	-3.40874091967418	-2.04124145231932	-1.63299316185545
165	-3.58958958958959	-1.56298171173898	-2.16756034184581	-3.39405100189614	-2.04124145231932	-1.63299316185545
166	-3.58708708708709	-1.55476395773232	-2.15752002744386	-3.3793798438317	-2.04124145231932	-1.63299316185545
167	-3.58458458458458	-1.54655310695241	-2.14748899606953	-3.36472744552565	-2.04124145231932	-1.63299316185545
168	-3.58208208208208	-1.53834916058813	-2.13746724991255	-3.35009380702282	-2.04124145231932	-1.63299316185545
169	-3.57957957957958	-1.53015211983197	-2.12745479116899	-3.33547892836802	-2.04124145231932	-1.63299316185545
170	-3.57707707707708	-1.52196198588006	-2.11745162204124	-3.32088280960606	-2.04124145231932	-1.63299316185545
171	-3.57457457457457	-1.51377875993219	-2.10745774473808	-3.30630545078177	-2.04124145231932	-1.63299316185545
172	-3.57207207207207	-1.50560244319179	-2.09747316147466	-3.29174685193995	-2.04124145231932	-1.63299316185545
173	-3.56956956956957	-1.49743303686601	-2.08749787447254	-3.27720701312543	-2.04124145231932	-1.63299316185545
174	-3.56706706706707	-1.48927054216569	-2.07753188595975	-3.26268593438302	-2.04124145231932	-1.63299316185545
175	-3.56456456456456	-1.48111496030537	-2.06757519817077	-3.24818361575754	-2.04124145231932	-1.63299316185545
176	-3.56206206206206	-1.47296629250335	-2.05762781334658	-3.23370005729381	-2.04124145231932	-1.63299316185545
177	-3.55955955955956	-1.46482453998167	-2.04768973373467	-3.21923525903665	-2.04124145231932	-1.63299316185545
178	-3.55705705705706	-1.45668970396613	-2.03776096158913	-3.20478922103088	-2.04124145231932	-1.63299316185545
179	-3.55455455455455	-1.44856178568632	-2.02784149917056	-3.19036194332132	-2.04124145231932	-1.63299316185545
180	-3.55205205205205	-1.44044078637563	-2.01793134874622	-3.1759534259528	-2.04124145231932	-1.63299316185545
181	-3.54954954954955	-1.43232670727127	-2.00803051258998	-3.16156366897012	-2.04124145231932	-1.63299316185545
182	-3.54704704704705	-1.42421954961429	-1.99813899298236	-3.14719267241814	-2.04124145231932	-1.63299316185545
183	-3.54454454454454	-1.41611931464957	-1.9882567922106	-3.13284043634165	-2.04124145231932	-1.63299316185545
184	-3.54204204204204	-1.40802600362589	-1.97838391256863	-3.1185069607855	-2.04124145231932	-1.63299316185545
185	-3.53953953953954	-1.3999396177959	-1.96852035635713	-3.10419224579449	-2.04124145231932	-1.63299316185545
186	-3.53703703703704	-1.39186015841614	-1.95866612588356	-3.08989629141347	-2.04124145231932	-1.63299316185545
187	-3.53453453453453	-1.38378762674709	-1.94882122346218	-3.07561909768726	-2.04124145231932	-1.63299316185545
188	-3.53203203203203	-1.37572202405318	-1.93898565141407	-3.06136066466068	-2.04124145231932	-1.63299316185545
189	-3.52952952952953	-1.36766335160276	-1.92915941206719	-3.04712099237856	-2.04124145231932	-1.63299316185545
190	-3.52702702702703	-1.35961161066819	-1.91934250775636	-3.03290008088574	-2.04124145231932	-1.63299316185545
191	-3.52452452452452	-1.3515668025258	-1.90953494082335	-3.01869793022703	-2.04124145231932	-1.63299316185545
192	-3.52202202202202	-1.34352892845595	-1.89973671361684	-3.00451454044729	-2.04124145231932	-1.63299316185545
193	-3.51951951951952	-1.335497989743		-1.88994782849251	-2.99034991159132	-2.04124145231932	-1.63299316185545
194	-3.51701701701702	-1.3274739876754	-1.88016828781305	-2.97620404370397	-2.04124145231932	-1.63299316185545
195	-3.51451451451451	-1.31945692354562	-1.87039809394816	-2.96207693683006	-2.04124145231932	-1.63299316185545
196	-3.51201201201201	-1.31144679865024	-1.86063724927463	-2.94796859101444	-2.04124145231932	-1.63299316185545
197	-3.50950950950951	-1.30344361428994	-1.85088575617633	-2.93387900630193	-2.04124145231932	-1.63299316185545
198	-3.50700700700701	-1.29544737176952	-1.84114361704426	-2.91980818273737	-2.04124145231932	-1.63299316185545
199	-3.5045045045045	-1.28745807239792	-1.83141083427657	-2.9057561203656	-2.04124145231932	-1.63299316185545
200	-3.502002002002		-1.27947571748823	-1.82168741027862	-2.89172281923145	-2.04124145231932	-1.63299316185545
201	-3.4994994994995	-1.27150030835773	-1.81197334746296	-2.87770827937975	-2.04124145231932	-1.63299316185545
202	-3.496996996997		-1.2635318463279	-1.80226864824941	-2.86371250085535	-2.04124145231932	-1.63299316185545
203	-3.49449449449449	-1.25557033272443	-1.79257331506503	-2.84973548370308	-2.04124145231932	-1.63299316185545
204	-3.49199199199199	-1.24761576887724	-1.78288735034425	-2.83577722796778	-2.04124145231932	-1.63299316185545
205	-3.48948948948949	-1.23966815612051	-1.7732107565288	-2.8218377336943	-2.04124145231932	-1.63299316185545
206	-3.48698698698699	-1.23172749579271	-1.76354353606779	-2.80791700092746	-2.04124145231932	-1.63299316185545
207	-3.48448448448448	-1.22379378923659	-1.75388569141775	-2.79401502971211	-2.04124145231932	-1.63299316185545
208	-3.48198198198198	-1.21586703779922	-1.74423722504263	-2.7801318200931	-2.04124145231932	-1.63299316185545
209	-3.47947947947948	-1.20794724283199	-1.73459813941387	-2.76626737211526	-2.04124145231932	-1.63299316185545
210	-3.47697697697698	-1.20003440569068	-1.72496843701039	-2.75242168582344	-2.04124145231932	-1.63299316185545
211	-3.47447447447447	-1.19212852773541	-1.71534812031867	-2.73859476126248	-2.04124145231932	-1.63299316185545
212	-3.47197197197197	-1.18422961033072	-1.70573719183274	-2.72478659847723	-2.04124145231932	-1.63299316185545
213	-3.46946946946947	-1.17633765484555	-1.69613565405423	-2.71099719751252	-2.04124145231932	-1.63299316185545
214	-3.46696696696697	-1.16845266265329	-1.68654350949242	-2.69722655841322	-2.04124145231932	-1.63299316185545
215	-3.46446446446446	-1.16057463513178	-1.67696091430447	-2.68347468122415	-2.04124145231932	-1.63299316185545
216	-3.46196196196196	-1.15270357366335	-1.66738756321623	-2.66974156599017	-2.04124145231932	-1.63299316185545
217	-3.45945945945946	-1.14483947963481	-1.65782361291936	-2.65602721275613	-2.04124145231932	-1.63299316185545
218	-3.45695695695696	-1.13698235443752	-1.64826906595401	-2.64233162156688	-2.04124145231932	-1.63299316185545
219	-3.45445445445445	-1.12913219946735	-1.63872392486811	-2.62865479246726	-2.04124145231932	-1.63299316185545
220	-3.45195195195195	-1.12128901612475	-1.62918819221746	-2.61499672550212	-2.04124145231932	-1.63299316185545
221	-3.44944944944945	-1.11345280581478	-1.6196618705657	-2.60135742071631	-2.04124145231932	-1.63299316185545
222	-3.44694694694695	-1.10562356994705	-1.61014496248441	-2.5877368781547	-2.04124145231932	-1.63299316185545
223	-3.44444444444444	-1.09780130993586	-1.60063747055307	-2.57413509786212	-2.04124145231932	-1.63299316185545
224	-3.44194194194194	-1.08998602720011	-1.59113939735917	-2.56055207988342	-2.04124145231932	-1.63299316185545
225	-3.43943943943944	-1.08217772316342	-1.58165074549821	-2.54698782426347	-2.04124145231932	-1.63299316185545
226	-3.43693693693694	-1.07437639925407	-1.57217151757371	-2.53344233104711	-2.04124145231932	-1.63299316185545
227	-3.43443443443443	-1.06658205690507	-1.56270171619731	-2.51991560027921	-2.04124145231932	-1.63299316185545
228	-3.43193193193193	-1.05879469755418	-1.55324134398875	-2.50640763200461	-2.04124145231932	-1.63299316185545
229	-3.42942942942943	-1.05101432264391	-1.54379040357591	-2.49291842626817	-2.04124145231932	-1.63299316185545
230	-3.42692692692693	-1.04324093362156	-1.5343488975949	-2.47944798311475	-2.04124145231932	-1.63299316185545
231	-3.42442442442442	-1.03547453193924	-1.52491682869003	-2.4659963025892	-2.04124145231932	-1.63299316185545
232	-3.42192192192192	-1.0277151190539	-1.51549419951388	-2.45256338473639	-2.04124145231932	-1.63299316185545
233	-3.41941941941942	-1.01996269642733	-1.50608101272733	-2.43914922960116	-2.04124145231932	-1.63299316185545
234	-3.41691691691692	-1.01221726552622	-1.49667727099962	-2.42575383722839	-2.04124145231932	-1.63299316185545
235	-3.41441441441441	-1.00447882782215	-1.48728297700835	-2.41237720766292	-2.04124145231932	-1.63299316185545
236	-3.41191191191191	-0.996747384791613	-1.47789813343952	-2.39901934094963	-2.04124145231932	-1.63299316185545
237	-3.40940940940941	-0.989022937916078	-1.46852274298762	-2.38568023713337	-2.04124145231932	-1.63299316185545
238	-3.40690690690691	-0.981305488681976	-1.45915680835561	-2.372359896259		-2.04124145231932	-1.63299316185545
239	-3.4044044044044	-0.97359503858074	-1.44980033225497	-2.35905831837138	-2.04124145231932	-1.63299316185545
240	-3.4019019019019	-0.96589158910882	-1.44045331740576	-2.34577550351539	-2.04124145231932	-1.63299316185545
241	-3.3993993993994	-0.958195141767724	-1.43111576653666	-2.33251145173588	-2.04124145231932	-1.63299316185545
242	-3.3968968968969	-0.950505698064021	-1.42178768238497	-2.31926616307771	-2.04124145231932	-1.63299316185545
243	-3.39439439439439	-0.942823259509388	-1.41246906769669	-2.30603963758576	-2.04124145231932	-1.63299316185545
244	-3.39189189189189	-0.935147827620616	-1.40315992522655	-2.29283187530489	-2.04124145231932	-1.63299316185545
245	-3.38938938938939	-0.927479403919646	-1.39386025773803	-2.27964287627996	-2.04124145231932	-1.63299316185545
246	-3.38688688688689	-0.919817989933595	-1.38457006800343	-2.26647264055584	-2.04124145231932	-1.63299316185545
247	-3.38438438438438	-0.912163587194775	-1.37528935880388	-2.25332116817741	-2.04124145231932	-1.63299316185545
248	-3.38188188188188	-0.904516197240722	-1.36601813292941	-2.24018845918952	-2.04124145231932	-1.63299316185545
249	-3.37937937937938	-0.896875821614223	-1.35675639317898	-2.22707451363705	-2.04124145231932	-1.63299316185545
250	-3.37687687687688	-0.88924246186334	-1.34750414236049	-2.21397933156487	-2.04124145231932	-1.63299316185545
251	-3.37437437437437	-0.881616119541439	-1.33826138329088	-2.20090291301784	-2.04124145231932	-1.63299316185545
252	-3.37187187187187	-0.873996796207213	-1.32902811879612	-2.18784525804085	-2.04124145231932	-1.63299316185545
253	-3.36936936936937	-0.866384493424709	-1.31980435171129	-2.17480636667876	-2.04124145231932	-1.63299316185545
254	-3.36686686686687	-0.858779212763359	-1.3105900848806	-2.16178623897644	-2.04124145231932	-1.63299316185545
255	-3.36436436436436	-0.851180955797999	-1.30138532115741	-2.14878487497877	-2.04124145231932	-1.63299316185545
256	-3.36186186186186	-0.843589724108907	-1.29219006340434	-2.13580227473061	-2.04124145231932	-1.63299316185545
257	-3.35935935935936	-0.836005519281817	-1.28300431449324	-2.12283843827686	-2.04124145231932	-1.63299316185545
258	-3.35685685685686	-0.828428342907958	-1.2738280773053	-2.10989336566237	-2.04124145231932	-1.63299316185545
259	-3.35435435435435	-0.820858196584077	-1.26466135473101	-2.09696705693203	-2.04124145231932	-1.63299316185545
260	-3.35185185185185	-0.813295081912465	-1.2555041496703	-2.08405951213072	-2.04124145231932	-1.63299316185545
261	-3.34934934934935	-0.805739000500989	-1.24635646503251	-2.07117073130331	-2.04124145231932	-1.63299316185545
262	-3.34684684684685	-0.798189953963116	-1.23721830373647	-2.05830071449467	-2.04124145231932	-1.63299316185545
263	-3.34434434434434	-0.790647943917944	-1.22808966871052	-2.04544946174969	-2.04124145231932	-1.63299316185545
264	-3.34184184184184	-0.783112971990232	-1.21897056289259	-2.03261697311324	-2.04124145231932	-1.63299316185545
265	-3.33933933933934	-0.775585039810426	-1.20986098923021	-2.01980324863021	-2.04124145231932	-1.63299316185545
266	-3.33683683683684	-0.768064149014687	-1.20076095068058	-2.00700828834548	-2.04124145231932	-1.63299316185545
267	-3.33433433433433	-0.760550301244924	-1.19167045021061	-1.99423209230392	-2.04124145231932	-1.63299316185545
268	-3.33183183183183	-0.753043498148819	-1.18258949079693	-1.98147466055043	-2.04124145231932	-1.63299316185545
269	-3.32932932932933	-0.745543741379865	-1.17351807542601	-1.96873599312987	-2.04124145231932	-1.63299316185545
270	-3.32682682682683	-0.738051032597382	-1.16445620709414	-1.95601609008714	-2.04124145231932	-1.63299316185545
271	-3.32432432432432	-0.73056537346656	-1.15540388880749	-1.94331495146712	-2.04124145231932	-1.63299316185545
272	-3.32182182182182	-0.723086765658481	-1.14636112358221	-1.93063257731469	-2.04124145231932	-1.63299316185545
273	-3.31931931931932	-0.715615210850153	-1.13732791444438	-1.91796896767474	-2.04124145231932	-1.63299316185545
274	-3.31681681681682	-0.708150710724541	-1.12830426443016	-1.90532412259215	-2.04124145231932	-1.63299316185545
275	-3.31431431431431	-0.700693266970597	-1.11929017658576	-1.89269804211181	-2.04124145231932	-1.63299316185545
276	-3.31181181181181	-0.693242881283288	-1.11028565396754	-1.88009072627861	-2.04124145231932	-1.63299316185545
277	-3.30930930930931	-0.685799555363632	-1.10129069964202	-1.86750217513744	-2.04124145231932	-1.63299316185545
278	-3.30680680680681	-0.678363290918726	-1.09230531668595	-1.85493238873317	-2.04124145231932	-1.63299316185545
279	-3.3043043043043	-0.670934089661782	-1.08332950818638	-1.84238136711071	-2.04124145231932	-1.63299316185545
280	-3.3018018018018	-0.663511953312152	-1.07436327724064	-1.82984911031494	-2.04124145231932	-1.63299316185545
281	-3.2992992992993	-0.656096883595368	-1.06540662695648	-1.81733561839076	-2.04124145231932	-1.63299316185545
282	-3.2967967967968	-0.648688882243167	-1.05645956045204	-1.80484089138304	-2.04124145231932	-1.63299316185545
283	-3.29429429429429	-0.641287950993528	-1.04752208085596	-1.7923649293367	-2.04124145231932	-1.63299316185545
284	-3.29179179179179	-0.633894091590708	-1.0385941913074	-1.77990773229661	-2.04124145231932	-1.63299316185545
285	-3.28928928928929	-0.626507305785263	-1.02967589495608	-1.76746930030766	-2.04124145231932	-1.63299316185545
286	-3.28678678678679	-0.619127595334095	-1.02076719496236	-1.75504963341477	-2.04124145231932	-1.63299316185545
287	-3.28428428428428	-0.611754962000478	-1.01186809449731	-1.7426487316628	-2.04124145231932	-1.63299316185545
288	-3.28178178178178	-0.604389407554092	-1.00297859674267	-1.73026659509668	-2.04124145231932	-1.63299316185545
289	-3.27927927927928	-0.597030933771061	-0.994098704891031	-1.71790322376128	-2.04124145231932	-1.63299316185545
290	-3.27677677677678	-0.589679542433983	-0.985228422145774	-1.70555861770151	-2.04124145231932	-1.63299316185545
291	-3.27427427427427	-0.582335235331964	-0.976367751721193	-1.69323277696225	-2.04124145231932	-1.63299316185545
292	-3.27177177177177	-0.57499801426066	-0.967516696842522	-1.68092570158842	-2.04124145231932	-1.63299316185545
293	-3.26926926926927	-0.567667881022301	-0.958675260745992	-1.6686373916249	-2.04124145231932	-1.63299316185545
294	-3.26676676676677	-0.560344837425735	-0.949843446678886	-1.6563678471166	-2.04124145231932	-1.63299316185545
295	-3.26426426426426	-0.55302888528646	-0.941021257899598	-1.64411706810841	-2.04124145231932	-1.63299316185545
296	-3.26176176176176	-0.54572002642666	-0.932208697677682	-1.63188505464524	-2.04124145231932	-1.63299316185545
297	-3.25925925925926	-0.538418262675238	-0.923405769293903	-1.61967180677198	-2.04124145231932	-1.63299316185545
298	-3.25675675675676	-0.53112359586786	-0.91461247604031	-1.60747732453354	-2.04124145231932	-1.63299316185545
299	-3.25425425425425	-0.523836027846984	-0.90582882122027	-1.59530160797482	-2.04124145231932	-1.63299316185545
300	-3.25175175175175	-0.516555560461901	-0.89705480814854	-1.58314465714072	-2.04124145231932	-1.63299316185545
301	-3.24924924924925	-0.509282195568768	-0.88829044015132	-1.57100647207615	-2.04124145231932	-1.63299316185545
302	-3.24674674674675	-0.50201593503065	-0.879535720566308	-1.558887052826		-2.04124145231932	-1.63299316185545
303	-3.24424424424424	-0.494756780717557	-0.870790652742754	-1.54678639943519	-2.04124145231932	-1.63299316185545
304	-3.24174174174174	-0.487504734506474	-0.862055240041527	-1.53470451194862	-2.04124145231932	-1.63299316185545
305	-3.23923923923924	-0.48025979828141	-0.853329485835165	-1.52264139041119	-2.04124145231932	-1.63299316185545
306	-3.23673673673674	-0.473021973933435	-0.844613393507944	-1.51059703486781	-2.04124145231932	-1.63299316185545
307	-3.23423423423423	-0.465791263360705	-0.835906966455921	-1.49857144536339	-2.04124145231932	-1.63299316185545
308	-3.23173173173173	-0.458567668468523	-0.827210208087006	-1.48656462194284	-2.04124145231932	-1.63299316185545
309	-3.22922922922923	-0.45135119116936	-0.818523121821023	-1.47457656465106	-2.04124145231932	-1.63299316185545
310	-3.22672672672673	-0.444141833382898	-0.809845711089758	-1.46260727353296	-2.04124145231932	-1.63299316185545
311	-3.22422422422422	-0.436939597036083	-0.80117797933703	-1.45065674863346	-2.04124145231932	-1.63299316185545
312	-3.22172172172172	-0.429744484063147	-0.792519930018754	-1.43872498999746	-2.04124145231932	-1.63299316185545
313	-3.21921921921922	-0.422556496405659	-0.783871566602991	-1.42681199766987	-2.04124145231932	-1.63299316185545
314	-3.21671671671672	-0.415375636012563	-0.775232892570019	-1.41491777169561	-2.04124145231932	-1.63299316185545
315	-3.21421421421421	-0.408201904840217	-0.766603911412394	-1.40304231211959	-2.04124145231932	-1.63299316185545
316	-3.21171171171171	-0.401035304852445	-0.757984626635011	-1.39118561898672	-2.04124145231932	-1.63299316185545
317	-3.20920920920921	-0.393875838020558	-0.749375041755167	-1.37934769234191	-2.04124145231932	-1.63299316185545
318	-3.20670670670671	-0.386723506323419	-0.740775160302627	-1.36752853223008	-2.04124145231932	-1.63299316185545
319	-3.2042042042042	-0.379578311747467	-0.732184985819684	-1.35572813869615	-2.04124145231932	-1.63299316185545
320	-3.2017017017017	-0.37244025628677	-0.723604521861229	-1.34394651178502	-2.04124145231932	-1.63299316185545
321	-3.1991991991992	-0.365309341943066	-0.715033771994808	-1.33218365154162	-2.04124145231932	-1.63299316185545
322	-3.1966966966967	-0.358185570725802	-0.706472739800694	-1.32043955801086	-2.04124145231932	-1.63299316185545
323	-3.19419419419419	-0.351068944652186	-0.697921428871958	-1.30871423123765	-2.04124145231932	-1.63299316185545
324	-3.19169169169169	-0.34395946574722	-0.689379842814515	-1.29700767126693	-2.04124145231932	-1.63299316185545
325	-3.18918918918919	-0.336857136043753	-0.680847985247215	-1.2853198781436	-2.04124145231932	-1.63299316185545
326	-3.18668668668669	-0.329761957582522	-0.672325859801894	-1.27365085191258	-2.04124145231932	-1.63299316185545
327	-3.18418418418418	-0.322673932412198	-0.663813470123447	-1.2620005926188	-2.04124145231932	-1.63299316185545
328	-3.18168168168168	-0.315593062589427	-0.655310819869891	-1.25036910030717	-2.04124145231932	-1.63299316185545
329	-3.17917917917918	-0.308519350178885	-0.646817912712451	-1.23875637502262	-2.04124145231932	-1.63299316185545
330	-3.17667667667668	-0.301452797253313	-0.638334752335603	-1.22716241681006	-2.04124145231932	-1.63299316185545
331	-3.17417417417417	-0.294393405893572	-0.629861342437164	-1.21558722571443	-2.04124145231932	-1.63299316185545
332	-3.17167167167167	-0.287341178188683	-0.621397686728355	-1.20403080178063	-2.04124145231932	-1.63299316185545
333	-3.16916916916917	-0.280296116235879	-0.612943788933869	-1.19249314505361	-2.04124145231932	-1.63299316185545
334	-3.16666666666667	-0.273258222140652	-0.604499652791943	-1.18097425557827	-2.04124145231932	-1.63299316185545
335	-3.16416416416416	-0.266227498016795	-0.596065282054435	-1.16947413339955	-2.04124145231932	-1.63299316185545
336	-3.16166166166166	-0.259203945986458	-0.587640680486889	-1.15799277856237	-2.04124145231932	-1.63299316185545
337	-3.15915915915916	-0.252187568180192	-0.579225851868615	-1.14653019111165	-2.04124145231932	-1.63299316185545
338	-3.15665665665666	-0.245178366736998	-0.57082079999275	-1.13508637109233	-2.04124145231932	-1.63299316185545
339	-3.15415415415415	-0.238176343804379	-0.562425528666344	-1.12366131854933	-2.04124145231932	-1.63299316185545
340	-3.15165165165165	-0.231181501538383	-0.554040041710432	-1.11225503352758	-2.04124145231932	-1.63299316185545
341	-3.14914914914915	-0.224193842103664	-0.545664342960098	-1.10086751607201	-2.04124145231932	-1.63299316185545
342	-3.14664664664665	-0.217213367673521	-0.537298436264564	-1.08949876622754	-2.04124145231932	-1.63299316185545
343	-3.14414414414414	-0.210240080429956	-0.528942325487258	-1.07814878403911	-2.04124145231932	-1.63299316185545
344	-3.14164164164164	-0.203273982563724	-0.520596014505891	-1.06681756955165	-2.04124145231932	-1.63299316185545
345	-3.13913913913914	-0.196315076274381	-0.512259507212538	-1.05550512281008	-2.04124145231932	-1.63299316185545
346	-3.13663663663664	-0.189363363770342	-0.503932807513705	-1.04421144385935	-2.04124145231932	-1.63299316185545
347	-3.13413413413413	-0.18241884726893	-0.495615919330422	-1.03293653274437	-2.04124145231932	-1.63299316185545
348	-3.13163163163163	-0.175481528996426	-0.487308846598308	-1.0216803895101	-2.04124145231932	-1.63299316185545
349	-3.12912912912913	-0.16855141118813	-0.479011593267653	-1.01044301420145	-2.04124145231932	-1.63299316185545
350	-3.12662662662663	-0.161628496088407	-0.47072416330351	-0.999224406863358	-2.04124145231932	-1.63299316185545
351	-3.12412412412412	-0.154712785950743	-0.462446560685753	-0.988024567540768	-2.04124145231932	-1.63299316185545
352	-3.12162162162162	-0.147804283037807	-0.45417878940918	-0.97684349627861	-2.04124145231932	-1.63299316185545
353	-3.11911911911912	-0.140902989621495	-0.445920853483574	-0.965681193121822	-2.04124145231932	-1.63299316185545
354	-3.11661661661662	-0.134008907982989	-0.437672756933805	-0.95453765811534	-2.04124145231932	-1.63299316185545
355	-3.11411411411411	-0.127122040412821	-0.429434503799895	-0.9434128913041	-2.04124145231932	-1.63299316185545
356	-3.11161161161161	-0.120242389210917	-0.421206098137112	-0.932306892733041	-2.04124145231932	-1.63299316185545
357	-3.10910910910911	-0.113369956686664	-0.41298754401605	-0.9212196624471	-2.04124145231932	-1.63299316185545
358	-3.10660660660661	-0.106504745158957	-0.404778845522712	-0.910151200491219	-2.04124145231932	-1.63299316185545
359	-3.1041041041041	-0.0996467569562678	-0.396580006758602	-0.899101506910337	-2.04124145231932	-1.63299316185545
360	-3.1016016016016	-0.0927959944166979	-0.388391031840798	-0.888070581749391	-2.04124145231932	-1.63299316185545
361	-3.0990990990991	-0.0859525365741425	-0.38021192490205	-0.877058425053325	-2.04124145231932	-1.63299316185545
362	-3.0965965965966	-0.0791162320951367	-0.372042690090862	-0.86606503686708	-2.04124145231932	-1.63299316185545
363	-3.09409409409409	-0.0722871603524277	-0.363883331571579	-0.855090417235599	-2.04124145231932	-1.63299316185545
364	-3.09159159159159	-0.0654653237232301	-0.355733853524475	-0.844134566203825	-2.04124145231932	-1.63299316185545
365	-3.08908908908909	-0.0586507245946821	-0.347594260145847	-0.833197483816698	-2.04124145231932	-1.63299316185545
366	-3.08658658658659	-0.051843365363917	-0.339464555648093	-0.822279170119167	-2.04124145231932	-1.63299316185545
367	-3.08408408408408	-0.0450432484381172	-0.33134474425982	-0.811379625156171	-2.04124145231932	-1.63299316185545
368	-3.08158158158158	-0.0382503762345786	-0.323234830225917	-0.80049884897266	-2.04124145231932	-1.63299316185545
369	-3.07907907907908	-0.0314647511807727	-0.315134817807653	-0.789636841613578	-2.04124145231932	-1.63299316185545
370	-3.07657657657658	-0.0246863757144122	-0.307044711282776	-0.778793603123872	-2.04124145231932	-1.63299316185545
371	-3.07407407407407	-0.0179152522835111	-0.298964514945594	-0.767969133548487	-2.04124145231932	-1.63299316185545
372	-3.07157157157157	-0.0111513833464533	-0.290894233107079	-0.757163432932374	-2.04124145231932	-1.63299316185545
373	-3.06906906906907	-0.00439477137205441	-0.282833870094954	-0.746376501320479	-2.04124145231932	-1.63299316185545
374	-3.06656656656657	0.0023545811603729	-0.274783430253793	-0.735608338757753	-2.04124145231932	-1.63299316185545
375	-3.06406406406406	0.00909667176095125	-0.266742917945114	-0.724858945289141	-2.04124145231932	-1.63299316185545
376	-3.06156156156156	0.0158314979291731	-0.258712337547477	-0.7141283209596	-2.04124145231932	-1.63299316185545
377	-3.05905905905906	0.0225590571538318	-0.250691693456578	-0.703416465814074	-2.04124145231932	-1.63299316185545
378	-3.05655655655656	0.029279346912959	-0.242680990085352	-0.692723379897518	-2.04124145231932	-1.63299316185545
379	-3.05405405405405	0.0359923646737491	-0.234680231864067	-0.682049063254885	-2.04124145231932	-1.63299316185545
380	-3.05155155155155	0.0426981078924958	-0.226689423240428	-0.671393515931123	-2.04124145231932	-1.63299316185545
381	-3.04904904904905	0.0493965740145227	-0.218708568679671	-0.660756737971189	-2.04124145231932	-1.63299316185545
382	-3.04654654654655	0.0560877604741097	-0.210737672664674	-0.650138729420037	-2.04124145231932	-1.63299316185545
383	-3.04404404404404	0.0627716646944249	-0.202776739696046	-0.639539490322617	-2.04124145231932	-1.63299316185545
384	-3.04154154154154	0.069448284087453	-0.19482577429224	-0.62895902072389	-2.04124145231932	-1.63299316185545
385	-3.03903903903904	0.0761176160539218	-0.186884780989652	-0.618397320668807	-2.04124145231932	-1.63299316185545
386	-3.03653653653654	0.0827796579832339	-0.178953764342724	-0.607854390202325	-2.04124145231932	-1.63299316185545
387	-3.03403403403403	0.0894344072533899	-0.171032728924054	-0.597330229369403	-2.04124145231932	-1.63299316185545
388	-3.03153153153153	0.0960818612309152	-0.163121679324494	-0.586824838214995	-2.04124145231932	-1.63299316185545
389	-3.02902902902903	0.102722017270787	-0.155220620153266	-0.576338216784062	-2.04124145231932	-1.63299316185545
390	-3.02652652652653	0.109354872716358	-0.147329556038062	-0.56587036512156	-2.04124145231932	-1.63299316185545
391	-3.02402402402402	0.115980424899279	-0.139448491625155	-0.555421283272451	-2.04124145231932	-1.63299316185545
392	-3.02152152152152	0.12259867113943	-0.131577431579507	-0.54499097128169	-2.04124145231932	-1.63299316185545
393	-3.01901901901902	0.129209608744832	-0.123716380584884	-0.534579429194244	-2.04124145231932	-1.63299316185545
394	-3.01651651651652	0.135813235011578	-0.115865343343959	-0.524186657055068	-2.04124145231932	-1.63299316185545
395	-3.01401401401401	0.142409547223751	-0.108024324578432	-0.513812654909128	-2.04124145231932	-1.63299316185545
396	-3.01151151151151	0.148998542653349	-0.100193329029133	-0.503457422801383	-2.04124145231932	-1.63299316185545
397	-3.00900900900901	0.155580218560196	-0.0923723614561473	-0.493120960776797	-2.04124145231932	-1.63299316185545
398	-3.00650650650651	0.162154572191871	-0.0845614266389186	-0.482803268880335	-2.04124145231932	-1.63299316185545
399	-3.004004004004		0.168721600783621	-0.0767605293763719	-0.472504347156958	-2.04124145231932	-1.63299316185545
400	-3.0015015015015	0.175281301558284	-0.0689696744870265	-0.462224195651631	-2.04124145231932	-1.63299316185545
401	-2.998998998999		0.181833671726201	-0.0611888668091163	-0.451962814409319	-2.04124145231932	-1.63299316185545
402	-2.9964964964965	0.188378708485136	-0.0534181112007046	-0.44172020347499	-2.04124145231932	-1.63299316185545
403	-2.99399399399399	0.194916409020191	-0.0456574125398024	-0.43149636289361	-2.04124145231932	-1.63299316185545
404	-2.99149149149149	0.20144677050372	-0.0379067757244931	-0.421291292710144	-2.04124145231932	-1.63299316185545
405	-2.98898898898899	0.207969790095245	-0.0301662056730513	-0.41110499296956	-2.04124145231932	-1.63299316185545
406	-2.98648648648649	0.214485464941366	-0.0224357073240626	-0.400937463716826	-2.04124145231932	-1.63299316185545
407	-2.98398398398398	0.22099379217568	-0.0147152856365509	-0.390788704996911	-2.04124145231932	-1.63299316185545
408	-2.98148148148148	0.227494768918688	-0.00700494559009746	-0.380658716854786	-2.04124145231932	-1.63299316185545
409	-2.97897897897898	0.233988392277705	0.00069530781502658	-0.370547499335416	-2.04124145231932	-1.63299316185545
410	-2.97647647647648	0.240474659346775	0.00838546955774605	-0.360455052483778	-2.04124145231932	-1.63299316185545
411	-2.97397397397397	0.246953567206578	0.0160655345960388	-0.350381376344839	-2.04124145231932	-1.63299316185545
412	-2.97147147147147	0.253425112924339	0.0237354978668246	-0.340326470963571	-2.04124145231932	-1.63299316185545
413	-2.96896896896897	0.25988929355373	0.0313953542858217	-0.330290336384945	-2.04124145231932	-1.63299316185545
414	-2.96646646646647	0.266346106134788	0.0390450987474243	-0.320272972653938	-2.04124145231932	-1.63299316185545
415	-2.96396396396396	0.272795547693816	0.0466847261245681	-0.31027437981552	-2.04124145231932	-1.63299316185545
416	-2.96146146146146	0.279237615243283	0.054314231268604	-0.300294557914666	-2.04124145231932	-1.63299316185545
417	-2.95895895895896	0.285672305781736	0.0619336090091502	-0.290333506996348	-2.04124145231932	-1.63299316185545
418	-2.95645645645646	0.292099616293698	0.0695428541539764	-0.280391227105546	-2.04124145231932	-1.63299316185545
419	-2.95395395395395	0.298519543749574	0.0771419614888526	-0.270467718287234	-2.04124145231932	-1.63299316185545
420	-2.95145145145145	0.304932085105552	0.0847309257774215	-0.260562980586385	-2.04124145231932	-1.63299316185545
421	-2.94894894894895	0.311337237303498	0.0923097417610534	-0.25067701404798	-2.04124145231932	-1.63299316185545
422	-2.94644644644645	0.317734997270868	0.0998784041587141	-0.240809818716996	-2.04124145231932	-1.63299316185545
423	-2.94394394394394	0.324125361920593	0.10743690766682	-0.230961394638409	-2.04124145231932	-1.63299316185545
424	-2.94144144144144	0.330508328150984	0.114985246959096	-0.221131741857199	-2.04124145231932	-1.63299316185545
425	-2.93893893893894	0.336883892845631	0.122523416686436	-0.211320860418346	-2.04124145231932	-1.63299316185545
426	-2.93643643643644	0.343252052873292	0.130051411476757	-0.201528750366826	-2.04124145231932	-1.63299316185545
427	-2.93393393393393	0.349612805087792	0.137569225934855	-0.191755411747626	-2.04124145231932	-1.63299316185545
428	-2.93143143143143	0.355966146327918	0.145076854642254	-0.182000844605722	-2.04124145231932	-1.63299316185545
429	-2.92892892892893	0.362312073417306	0.152574292157066	-0.172265048986096	-2.04124145231932	-1.63299316185545
430	-2.92642642642643	0.368650583164341	0.160061533013838	-0.162548024933732	-2.04124145231932	-1.63299316185545
431	-2.92392392392392	0.374981672362041	0.167538571723397	-0.152849772493611	-2.04124145231932	-1.63299316185545
432	-2.92142142142142	0.38130533778795	0.17500540277271	-0.143170291710718	-2.04124145231932	-1.63299316185545
433	-2.91891891891892	0.387621576204023	0.182462020624719	-0.133509582630036	-2.04124145231932	-1.63299316185545
434	-2.91641641641642	0.393930384356518	0.189908419718195	-0.123867645296549	-2.04124145231932	-1.63299316185545
435	-2.91391391391391	0.400231758975878	0.197344594467579	-0.114244479755244	-2.04124145231932	-1.63299316185545
436	-2.91141141141141	0.406525696776621	0.204770539262825	-0.104640086051104	-2.04124145231932	-1.63299316185545
437	-2.90890890890891	0.412812194457222	0.212186248469248	-0.0950544642291166	-2.04124145231932	-1.63299316185545
438	-2.90640640640641	0.41909124869999	0.219591716427351	-0.0854876143342697	-2.04124145231932	-1.63299316185545
439	-2.9039039039039	0.425362856170964	0.226986937452678	-0.0759395364115482	-2.04124145231932	-1.63299316185545
440	-2.9014014014014	0.431627013519775	0.234371905835646	-0.0664102305059418	-2.04124145231932	-1.63299316185545
441	-2.8988988988989	0.437883717379543	0.241746615841379	-0.0568996966624373	-2.04124145231932	-1.63299316185545
442	-2.8963963963964	0.444132964366743	0.249111061709545	-0.0474079349260277	-2.04124145231932	-1.63299316185545
443	-2.89389389389389	0.450374751081091	0.25646523765419	-0.0379349453416979	-2.04124145231932	-1.63299316185545
444	-2.89139139139139	0.45660907410541	0.263809137863569	-0.0284807279544412	-2.04124145231932	-1.63299316185545
445	-2.88888888888889	0.462835930005514	0.271142756499978	-0.0190452828092463	-2.04124145231932	-1.63299316185545
446	-2.88638638638639	0.469055315330073	0.278466087699577	-0.00962860995110582	-2.04124145231932	-1.63299316185545
447	-2.88388388388388	0.475267226610493	0.285778972228517	-0.000230709425012492	-2.04124145231932	-1.63299316185545
448	-2.88138138138138	0.481471660360782	0.293081711793551	0.00914841872404294	-2.04124145231932	-1.63299316185545
449	-2.87887887887888	0.487668613077416	0.300374146169172	0.0185087744510647	-2.04124145231932	-1.63299316185545
450	-2.87637637637638	0.493858081239217	0.307656269385274	0.0278503577110626	-2.04124145231932	-1.63299316185545
451	-2.87387387387387	0.50004006130721	0.314928075444736	0.0371731684590392	-2.04124145231932	-1.63299316185545
452	-2.87137137137137	0.506214549724491	0.322189558323245	0.0464772066500026	-2.04124145231932	-1.63299316185545
453	-2.86886886886887	0.512381542916097	0.32944071196912	0.0557624722389559	-2.04124145231932	-1.63299316185545
454	-2.86636636636637	0.518541037288857	0.336681530303118	0.0650289651809028	-2.04124145231932	-1.63299316185545
455	-2.86386386386386	0.524693029231266	0.343912007218255	0.0742766854308453	-2.04124145231932	-1.63299316185545
456	-2.86136136136136	0.530837515113332	0.351132136579618	0.0835056329437904	-2.04124145231932	-1.63299316185545
457	-2.85885885885886	0.536974491286447	0.358341912224174	0.0927158076747376	-2.04124145231932	-1.63299316185545
458	-2.85635635635636	0.543103954083231	0.365541327960582	0.101907209578688	-2.04124145231932	-1.63299316185545
459	-2.85385385385385	0.549225899817395	0.372730377568997	0.111079838610646	-2.04124145231932	-1.63299316185545
460	-2.85135135135135	0.555340324783596	0.379909054800881	0.12023369472561	-2.04124145231932	-1.63299316185545
461	-2.84884884884885	0.561447225257283	0.387077353378802	0.129368777878578	-2.04124145231932	-1.63299316185545
462	-2.84634634634635	0.56754659749455	0.394235266996242	0.138485088024555	-2.04124145231932	-1.63299316185545
463	-2.84384384384384	0.573638437731991	0.40138278931739	0.147582625118535	-2.04124145231932	-1.63299316185545
464	-2.84134134134134	0.579722742186534	0.408519913976946	0.156661389115519	-2.04124145231932	-1.63299316185545
465	-2.83883883883884	0.585799507055303	0.415646634579919	0.165721379970503	-2.04124145231932	-1.63299316185545
466	-2.83633633633634	0.591868728515448	0.422762944701416	0.174762597638485	-2.04124145231932	-1.63299316185545
467	-2.83383383383383	0.597930402723998	0.429868837886439	0.183785042074463	-2.04124145231932	-1.63299316185545
468	-2.83133133133133	0.603984525817693	0.436964307649677	0.192788713233432	-2.04124145231932	-1.63299316185545
469	-2.82882882882883	0.61003109391283	0.444049347475293	0.201773611070388	-2.04124145231932	-1.63299316185545
470	-2.82632632632633	0.616070103105097	0.451123950816708	0.210739735540325	-2.04124145231932	-1.63299316185545
471	-2.82382382382382	0.62210154946941	0.458188111096395	0.219687086598238	-2.04124145231932	-1.63299316185545
472	-2.82132132132132	0.628125429059744	0.46524182170565	0.22861566419912	-2.04124145231932	-1.63299316185545
473	-2.81881881881882	0.634141737908969	0.472285076004383	0.237525468297968	-2.04124145231932	-1.63299316185545
474	-2.81631631631632	0.640150472028677	0.479317867320895	0.24641649884977	-2.04124145231932	-1.63299316185545
475	-2.81381381381381	0.646151627409009	0.486340188951649	0.255288755809519	-2.04124145231932	-1.63299316185545
476	-2.81131131131131	0.652145200018488	0.493352034161052	0.264142239132211	-2.04124145231932	-1.63299316185545
477	-2.80880880880881	0.658131185803837	0.500353396181221	0.272976948772832	-2.04124145231932	-1.63299316185545
478	-2.80630630630631	0.664109580689803	0.507344268211758	0.281792884686376	-2.04124145231932	-1.63299316185545
479	-2.8038038038038	0.670080380578978	0.514324643419517	0.29059004682783	-2.04124145231932	-1.63299316185545
480	-2.8013013013013	0.67604358135162	0.521294514938367	0.299368435152185	-2.04124145231932	-1.63299316185545
481	-2.7987987987988	0.681999178865462	0.528253875868962	0.30812804961443	-2.04124145231932	-1.63299316185545
482	-2.7962962962963	0.687947168955538	0.535202719278495	0.316868890169553	-2.04124145231932	-1.63299316185545
483	-2.79379379379379	0.693887547433986	0.542141038200459	0.32559095677254	-2.04124145231932	-1.63299316185545
484	-2.79129129129129	0.699820310089859	0.549068825634408	0.334294249378383	-2.04124145231932	-1.63299316185545
485	-2.78878878878879	0.705745452688939	0.555986074545706	0.342978767942064	-2.04124145231932	-1.63299316185545
486	-2.78628628628629	0.711662970973539	0.562892777865281	0.351644512418571	-2.04124145231932	-1.63299316185545
487	-2.78378378378378	0.717572860662304	0.569788928489375	0.36029148276289	-2.04124145231932	-1.63299316185545
488	-2.78128128128128	0.723475117450019	0.57667451927929	0.368919678930005	-2.04124145231932	-1.63299316185545
489	-2.77877877877878	0.729369737007401	0.58354954306113	0.377529100874899	-2.04124145231932	-1.63299316185545
490	-2.77627627627628	0.735256714980905	0.590413992625548	0.386119748552558	-2.04124145231932	-1.63299316185545
491	-2.77377377377377	0.741136046992507	0.59726786072748	0.394691621917966	-2.04124145231932	-1.63299316185545
492	-2.77127127127127	0.747007728639507	0.60411114008589	0.403244720926104	-2.04124145231932	-1.63299316185545
493	-2.76876876876877	0.752871755494313	0.610943823383491	0.411779045531955	-2.04124145231932	-1.63299316185545
494	-2.76626626626627	0.75872812310423	0.617765903266489	0.4202945956905		-2.04124145231932	-1.63299316185545
495	-2.76376376376376	0.764576826991243	0.624577372344305	0.428791371356721	-2.04124145231932	-1.63299316185545
496	-2.76126126126126	0.770417862651801	0.631378223189301	0.437269372485598	-2.04124145231932	-1.63299316185545
497	-2.75875875875876	0.776251225556598	0.638168448336508	0.445728599032111	-2.04124145231932	-1.63299316185545
498	-2.75625625625626	0.78207691115035	0.644948040283341	0.454169050951241	-2.04124145231932	-1.63299316185545
499	-2.75375375375375	0.787894914851564	0.651716991489318	0.462590728197964	-2.04124145231932	-1.63299316185545
500	-2.75125125125125	0.793705232052318	0.658475294375778	0.470993630727261	-2.04124145231932	-1.63299316185545
501	-2.74874874874875	0.799507858118026	0.665222941325589	0.479377758494109	-2.04124145231932	-1.63299316185545
502	-2.74624624624625	0.805302788387205	0.671959924682856	0.487743111453484	-2.04124145231932	-1.63299316185545
503	-2.74374374374374	0.811090018171236	0.678686236752634	0.496089689560365	-2.04124145231932	-1.63299316185545
504	-2.74124124124124	0.816869542754131	0.685401869800621	0.504417492769727	-2.04124145231932	-1.63299316185545
505	-2.73873873873874	0.822641357392287	0.692106816052865	0.512726521036544	-2.04124145231932	-1.63299316185545
506	-2.73623623623624	0.828405457314237	0.698801067695457	0.521016774315794	-2.04124145231932	-1.63299316185545
507	-2.73373373373373	0.834161837720413	0.705484616874226	0.529288252562453	-2.04124145231932	-1.63299316185545
508	-2.73123123123123	0.839910493782884	0.71215745569443	0.53754095573149	-2.04124145231932	-1.63299316185545
509	-2.72872872872873	0.845651420645107	0.718819576220443	0.545774883777881	-2.04124145231932	-1.63299316185545
510	-2.72622622622623	0.851384613421671	0.725470970475433	0.553990036656599	-2.04124145231932	-1.63299316185545
511	-2.72372372372372	0.857110067198032	0.732111630441051	0.562186414322616	-2.04124145231932	-1.63299316185545
512	-2.72122122122122	0.862827777030255	0.738741548057107	0.570364016730905	-2.04124145231932	-1.63299316185545
513	-2.71871871871872	0.868537737944743	0.745360715221238	0.578522843836436	-2.04124145231932	-1.63299316185545
514	-2.71621621621622	0.874239944937969	0.751969123788578	0.586662895594181	-2.04124145231932	-1.63299316185545
515	-2.71371371371371	0.879934392976202	0.758566765571436	0.594784171959108	-2.04124145231932	-1.63299316185545
516	-2.71121121121121	0.885621076995231	0.765153632338947	0.602886672886191	-2.04124145231932	-1.63299316185545
517	-2.70870870870871	0.891299991900083	0.771729715816734	0.610970398330393	-2.04124145231932	-1.63299316185545
518	-2.70620620620621	0.896971132564738	0.778295007686572	0.619035348246688	-2.04124145231932	-1.63299316185545
519	-2.7037037037037	0.902634493831847	0.784849499586027	0.627081522590042	-2.04124145231932	-1.63299316185545
520	-2.7012012012012	0.908290070512436	0.79139318310812	0.635108921315423	-2.04124145231932	-1.63299316185545
521	-2.6986986986987	0.91393785738561	0.797926049800956	0.643117544377795	-2.04124145231932	-1.63299316185545
522	-2.6961961961962	0.91957784919826	0.804448091167377	0.65110739173213	-2.04124145231932	-1.63299316185545
523	-2.69369369369369	0.925210040664756	0.810959298664591	0.659078463333391	-2.04124145231932	-1.63299316185545
524	-2.69119119119119	0.930834426466644	0.817459663703812	0.667030759136541	-2.04124145231932	-1.63299316185545
525	-2.68868868868869	0.936451001252332	0.823949177649885	0.674964279096551	-2.04124145231932	-1.63299316185545
526	-2.68618618618619	0.942059759636778	0.830427831820907	0.682879023168379	-2.04124145231932	-1.63299316185545
527	-2.68368368368368	0.947660696201171	0.836895617487856	0.690774991306992	-2.04124145231932	-1.63299316185545
528	-2.68118118118118	0.953253805492612	0.843352525874204	0.698652183467353	-2.04124145231932	-1.63299316185545
529	-2.67867867867868	0.95883908202378	0.849798548155528	0.706510599604425	-2.04124145231932	-1.63299316185545
530	-2.67617617617618	0.96441652027261	0.856233675459119	0.714350239673169	-2.04124145231932	-1.63299316185545
531	-2.67367367367367	0.969986114681946	0.862657898863585	0.722171103628547	-2.04124145231932	-1.63299316185545
532	-2.67117117117117	0.975547859659215	0.869071209398453	0.729973191425522	-2.04124145231932	-1.63299316185545
533	-2.66866866866867	0.981101749576073	0.875473598043763	0.737756503019051	-2.04124145231932	-1.63299316185545
534	-2.66616616616617	0.986647778768056	0.881865055729655	0.745521038364098	-2.04124145231932	-1.63299316185545
535	-2.66366366366366	0.992185941534236	0.888245573335958	0.753266797415621	-2.04124145231932	-1.63299316185545
536	-2.66116116116116	0.99771623213685	0.894615141691768	0.760993780128577	-2.04124145231932	-1.63299316185545
537	-2.65865865865866	1.00323864480095	0.90097375157503	0.768701986457928	-2.04124145231932	-1.63299316185545
538	-2.65615615615616	1.00875317371401	0.907321393712102	0.776391416358629	-2.04124145231932	-1.63299316185545
539	-2.65365365365365	1.0142598130256		0.913658058777327	0.784062069785639	-2.04124145231932	-1.63299316185545
540	-2.65115115115115	1.01975855684695	0.919983737392594	0.791713946693915	-2.04124145231932	-1.63299316185545
541	-2.64864864864865	1.02524939925062	0.926298420126888	0.799347047038413	-2.04124145231932	-1.63299316185545
542	-2.64614614614615	1.03073233427007	0.932602097495851	0.806961370774089	-2.04124145231932	-1.63299316185545
543	-2.64364364364364	1.03620735589928	0.938894759961323	0.814556917855897	-2.04124145231932	-1.63299316185545
544	-2.64114114114114	1.04167445809237	0.945176397930882	0.822133688238795	-2.04124145231932	-1.63299316185545
545	-2.63863863863864	1.04713363476318	0.951447001757383	0.829691681877734	-2.04124145231932	-1.63299316185545
546	-2.63613613613614	1.05258480307743	0.957706561738485	0.837230898727668	-2.04124145231932	-1.63299316185545
547	-2.63363363363363	1.05802811088009	0.96395506811618	0.844751338743553	-2.04124145231932	-1.63299316185545
548	-2.63113113113113	1.06346347465424	0.970192511076307	0.852253001880339	-2.04124145231932	-1.63299316185545
549	-2.62862862862863	1.0688908881484		0.976418880748068	0.85973588809298	-2.04124145231932	-1.63299316185545
550	-2.62612612612613	1.07431034506872	0.982634167203536	0.867199997336426	-2.04124145231932	-1.63299316185545
551	-2.62362362362362	1.07972183907853	0.988838360457158	0.874645329565629	-2.04124145231932	-1.63299316185545
552	-2.62112112112112	1.08512536379785	0.995031450465247	0.88207188473554	-2.04124145231932	-1.63299316185545
553	-2.61861861861862	1.09052091280299	1.00121342712548	0.889479662801108	-2.04124145231932	-1.63299316185545
554	-2.61611611611612	1.09590847962606	1.00738428027636	0.896868663717284	-2.04124145231932	-1.63299316185545
555	-2.61361361361361	1.10128805775452	1.01354399969674	0.904238887439016	-2.04124145231932	-1.63299316185545
556	-2.61111111111111	1.10665964063069	1.01969257510523	0.911590333921253	-2.04124145231932	-1.63299316185545
557	-2.60860860860861	1.11202322165129	1.02582999615973	0.918923003118942	-2.04124145231932	-1.63299316185545
558	-2.60610610610611	1.11737879416693	1.03195625245683	0.926236894987032	-2.04124145231932	-1.63299316185545
559	-2.6036036036036	1.12272635148165	1.03807133353129	0.93353200948047	-2.04124145231932	-1.63299316185545
560	-2.6011011011011	1.12806588685236	1.0441752288555		0.940808346554201	-2.04124145231932	-1.63299316185545
561	-2.5985985985986	1.13339739348842	1.05026792783887	0.948065906163172	-2.04124145231932	-1.63299316185545
562	-2.5960960960961	1.13872086455103	1.05634941982733	0.955304688262329	-2.04124145231932	-1.63299316185545
563	-2.59359359359359	1.14403629315278	1.0624196941027		0.962524692806615	-2.04124145231932	-1.63299316185545
564	-2.59109109109109	1.14934367235706	1.0684787398821		0.969725919750976	-2.04124145231932	-1.63299316185545
565	-2.58858858858859	1.15464299517758	1.07452654631742	0.976908369050355	-2.04124145231932	-1.63299316185545
566	-2.58608608608609	1.15993425457776	1.08056310249468	0.984072040659695	-2.04124145231932	-1.63299316185545
567	-2.58358358358358	1.16521744347022	1.08658839743341	0.991216934533941	-2.04124145231932	-1.63299316185545
568	-2.58108108108108	1.17049255471621	1.09260242008609	0.998343050628034	-2.04124145231932	-1.63299316185545
569	-2.57857857857858	1.175759581125		1.09860515933748	1.00545038889691	-2.04124145231932	-1.63299316185545
570	-2.57607607607608	1.18101851545334	1.10459660400403	1.01253894929553	-2.04124145231932	-1.63299316185545
571	-2.57357357357357	1.18626935040487	1.11057674283321	1.01960873177881	-2.04124145231932	-1.63299316185545
572	-2.57107107107107	1.19151207862947	1.1165455645029		1.0266597363017		-2.04124145231932	-1.63299316185545
573	-2.56856856856857	1.1967466927227		1.12250305762071	1.03369196281914	-2.04124145231932	-1.63299316185545
574	-2.56606606606607	1.20197318522517	1.12844921072334	1.04070541128608	-2.04124145231932	-1.63299316185545
575	-2.56356356356356	1.20719154862191	1.13438401227589	1.04770008165744	-2.04124145231932	-1.63299316185545
576	-2.56106106106106	1.21240177534171	1.14030745067121	1.05467597388817	-2.04124145231932	-1.63299316185545
577	-2.55855855855856	1.21760385775649	1.14621936072503	1.06163308793321	-2.04124145231932	-1.63299316185545
578	-2.55605605605606	1.22279778818067	1.15212003932264	1.06857142374749	-2.04124145231932	-1.63299316185545
579	-2.55355355355355	1.22798355887044	1.15800931949264	1.07549098128594	-2.04124145231932	-1.63299316185545
580	-2.55105105105105	1.23316116202312	1.16388718933186	1.08239176050351	-2.04124145231932	-1.63299316185545
581	-2.54854854854855	1.23833058977646	1.16975363686133	1.08927376135514	-2.04124145231932	-1.63299316185545
582	-2.54604604604605	1.24349183420794	1.17560865002557	1.09613698379575	-2.04124145231932	-1.63299316185545
583	-2.54354354354354	1.24864488733405	1.18145221669186	1.10298142778028	-2.04124145231932	-1.63299316185545
584	-2.54104104104104	1.25378974110956	1.18728432464943	1.10980709326366	-2.04124145231932	-1.63299316185545
585	-2.53853853853854	1.2589263874268		1.19310496160877	1.11661398020083	-2.04124145231932	-1.63299316185545
586	-2.53603603603604	1.2640548181149		1.19891411520081	1.12340208854673	-2.04124145231932	-1.63299316185545
587	-2.53353353353353	1.26917502493903	1.20471177297616	1.13017141825628	-2.04124145231932	-1.63299316185545
588	-2.53103103103103	1.27428699959962	1.21049792240429	1.13692196928441	-2.04124145231932	-1.63299316185545
589	-2.52852852852853	1.27939073373158	1.21627255087278	1.14365374158607	-2.04124145231932	-1.63299316185545
590	-2.52602602602603	1.2844862189035		1.22203564568645	1.15036673511617	-2.04124145231932	-1.63299316185545
591	-2.52352352352352	1.28957344661681	1.22778719406655	1.15706094982965	-2.04124145231932	-1.63299316185545
592	-2.52102102102102	1.29465240830501	1.23352718314996	1.16373638568145	-2.04124145231932	-1.63299316185545
593	-2.51851851851852	1.29972309533276	1.23925559998828	1.17039304262648	-2.04124145231932	-1.63299316185545
594	-2.51601601601602	1.30478549899507	1.24497243154702	1.17703092061968	-2.04124145231932	-1.63299316185545
595	-2.51351351351351	1.30983961051642	1.25067766470472	1.18365001961598	-2.04124145231932	-1.63299316185545
596	-2.51101101101101	1.31488542104986	1.25637128625202	1.19025033957031	-2.04124145231932	-1.63299316185545
597	-2.50850850850851	1.31992292167611	1.26205328289084	1.19683188043759	-2.04124145231932	-1.63299316185545
598	-2.50600600600601	1.32495210340265	1.26772364123341	1.20339464217275	-2.04124145231932	-1.63299316185545
599	-2.5035035035035	1.32997295716281	1.27338234780138	1.20993862473072	-2.04124145231932	-1.63299316185545
600	-2.501001001001		1.33498547381477	1.27902938902487	1.21646382806642	-2.04124145231932	-1.63299316185545
601	-2.4984984984985	1.33998964414062	1.28466475124153	1.22297025213478	-2.04124145231932	-1.63299316185545
602	-2.495995995996		1.34498545884539	1.29028842069558	1.22945789689073	-2.04124145231932	-1.63299316185545
603	-2.49349349349349	1.34997290855602	1.29590038353684	1.23592676228918	-2.04124145231932	-1.63299316185545
604	-2.49099099099099	1.35495198382037	1.30150062581972	1.24237684828507	-2.04124145231932	-1.63299316185545
605	-2.48848848848849	1.35992267510615	1.30708913350223	1.24880815483331	-2.04124145231932	-1.63299316185545
606	-2.48598598598599	1.3648849727999		1.31266589244499	1.25522068188883	-2.04124145231932	-1.63299316185545
607	-2.48348348348348	1.36983886720587	1.31823088841014	1.26161442940656	-2.04124145231932	-1.63299316185545
608	-2.48098098098098	1.37478434854497	1.32378410706034	1.26798939734141	-2.04124145231932	-1.63299316185545
609	-2.47847847847848	1.37972140695363	1.3293255339577		1.27434558564831	-2.04124145231932	-1.63299316185545
610	-2.47597597597598	1.38465003248266	1.33485515456268	1.28068299428217	-2.04124145231932	-1.63299316185545
611	-2.47347347347347	1.3895702150961		1.34037295423303	1.28700162319793	-2.04124145231932	-1.63299316185545
612	-2.47097097097097	1.39448194467005	1.34587891822263	1.29330147235049	-2.04124145231932	-1.63299316185545
613	-2.46846846846847	1.39938521099146	1.35137303168044	1.29958254169478	-2.04124145231932	-1.63299316185545
614	-2.46596596596597	1.40428000375688	1.35685527964926	1.30584483118572	-2.04124145231932	-1.63299316185545
615	-2.46346346346346	1.40916631257127	1.36232564706467	1.31208834077823	-2.04124145231932	-1.63299316185545
616	-2.46096096096096	1.41404412694669	1.36778411875377	1.31831307042722	-2.04124145231932	-1.63299316185545
617	-2.45845845845846	1.418913436301		1.37323067943404	1.32451902008761	-2.04124145231932	-1.63299316185545
618	-2.45595595595596	1.42377422995655	1.37866531371209	1.33070618971432	-2.04124145231932	-1.63299316185545
619	-2.45345345345345	1.42862649713886	1.38408800608245	1.33687457926227	-2.04124145231932	-1.63299316185545
620	-2.45095095095095	1.4334702269752		1.38949874092632	1.34302418868637	-2.04124145231932	-1.63299316185545
621	-2.44844844844845	1.43830540849322	1.39489750251028	1.34915501794154	-2.04124145231932	-1.63299316185545
622	-2.44594594594595	1.44313203061952	1.40028427498503	1.3552670669827		-2.04124145231932	-1.63299316185545
623	-2.44344344344344	1.44795008217818	1.40565904238403	1.36136033576475	-2.04124145231932	-1.63299316185545
624	-2.44094094094094	1.45275955188931	1.41102178862225	1.36743482424261	-2.04124145231932	-1.63299316185545
625	-2.43843843843844	1.45756042836749	1.41637249749475	1.37349053237121	-2.04124145231932	-1.63299316185545
626	-2.43593593593594	1.46235270012027	1.42171115267532	1.37952746010544	-2.04124145231932	-1.63299316185545
627	-2.43343343343343	1.46713635554655	1.42703773771512	1.38554560740023	-2.04124145231932	-1.63299316185545
628	-2.43093093093093	1.47191138293502	1.43235223604124	1.39154497421048	-2.04124145231932	-1.63299316185545
629	-2.42842842842843	1.47667777046249	1.43765463095526	1.39752556049111	-2.04124145231932	-1.63299316185545
630	-2.42592592592593	1.4814355061922		1.4429449056318		1.40348736619703	-2.04124145231932	-1.63299316185545
631	-2.42342342342342	1.48618457807215	1.44822304311704	1.40943039128314	-2.04124145231932	-1.63299316185545
632	-2.42092092092092	1.49092497393333	1.45348902632717	1.41535463570437	-2.04124145231932	-1.63299316185545
633	-2.41841841841842	1.49565668148794	1.45874283804695	1.42126009941562	-2.04124145231932	-1.63299316185545
634	-2.41591591591592	1.50037968832758	1.46398446092804	1.4271467823718		-2.04124145231932	-1.63299316185545
635	-2.41341341341341	1.50509398192138	1.4692138774875		1.43301468452782	-2.04124145231932	-1.63299316185545
636	-2.41091091091091	1.50979954961411	1.47443107010615	1.43886380583859	-2.04124145231932	-1.63299316185545
637	-2.40840840840841	1.51449637862423	1.47963602102694	1.44469414625901	-2.04124145231932	-1.63299316185545
638	-2.40590590590591	1.51918445604193	1.48482871235328	1.45050570574399	-2.04124145231932	-1.63299316185545
639	-2.4034034034034	1.52386376882709	1.49000912604738	1.45629848424845	-2.04124145231932	-1.63299316185545
640	-2.4009009009009	1.52853430380723	1.49517724392848	1.46207248172728	-2.04124145231932	-1.63299316185545
641	-2.3983983983984	1.53319604767535	1.50033304767116	1.46782769813539	-2.04124145231932	-1.63299316185545
642	-2.3958958958959	1.53784898698783	1.50547651880354	1.4735641334277		-2.04124145231932	-1.63299316185545
643	-2.39339339339339	1.54249310816218	1.51060763870545	1.47928178755909	-2.04124145231932	-1.63299316185545
644	-2.39089089089089	1.54712839747481	1.51572638860663	1.48498066048449	-2.04124145231932	-1.63299316185545
645	-2.38838838838839	1.55175484105869	1.52083274958487	1.49066075215879	-2.04124145231932	-1.63299316185545
646	-2.38588588588589	1.55637234849314	1.52592670256406	1.4963220625369		-2.04124145231932	-1.63299316185545
647	-2.38338338338338	1.56098105952285	1.5310082283123		1.50196459157371	-2.04124145231932	-1.63299316185545
648	-2.38088088088088	1.5655808823315		1.53607730743992	1.50758833922414	-2.04124145231932	-1.63299316185545
649	-2.37837837837838	1.57017180245418	1.54113392039749	1.51319330544308	-2.04124145231932	-1.63299316185545
650	-2.37587587587588	1.5747538052702		1.54617804747377	1.51877949018544	-2.04124145231932	-1.63299316185545
651	-2.37337337337337	1.57932687600043	1.55120966879364	1.52434689340612	-2.04124145231932	-1.63299316185545
652	-2.37087087087087	1.58389099970457	1.55622876431601	1.52989551506002	-2.04124145231932	-1.63299316185545
653	-2.36836836836837	1.58844616127842	1.5612351605891		1.53542535510204	-2.04124145231932	-1.63299316185545
654	-2.36586586586587	1.59299234545101	1.56622914645282	1.54093641348708	-2.04124145231932	-1.63299316185545
655	-2.36336336336336	1.59752953678167	1.57121054535277	1.54642869017003	-2.04124145231932	-1.63299316185545
656	-2.36086086086086	1.6020577196571		1.57617933656209	1.55190218510581	-2.04124145231932	-1.63299316185545
657	-2.35835835835836	1.60657687828827	1.58113549917682	1.5573568982493		-2.04124145231932	-1.63299316185545
658	-2.35585585585586	1.6110869967073		1.58607901211355	1.56279282955541	-2.04124145231932	-1.63299316185545
659	-2.35335335335335	1.61558805876429	1.59100985410706	1.56820997897903	-2.04124145231932	-1.63299316185545
660	-2.35085085085085	1.62008004812396	1.59592800370786	1.57360834647506	-2.04124145231932	-1.63299316185545
661	-2.34834834834835	1.62456294826237	1.60083343927974	1.5789879319984		-2.04124145231932	-1.63299316185545
662	-2.34584584584585	1.62903674246338	1.60572613899722	1.58434873550394	-2.04124145231932	-1.63299316185545
663	-2.34334334334334	1.63350141381516	1.61060608084298	1.58969075694657	-2.04124145231932	-1.63299316185545
664	-2.34084084084084	1.63795694520655	1.61547324260528	1.59501399628121	-2.04124145231932	-1.63299316185545
665	-2.33833833833834	1.64240331932331	1.62032760187526	1.60031845346273	-2.04124145231932	-1.63299316185545
666	-2.33583583583584	1.64684051864433	1.62516913604422	1.60560412844603	-2.04124145231932	-1.63299316185545
667	-2.33333333333333	1.65126852543764	1.62999782230087	1.61087102118601	-2.04124145231932	-1.63299316185545
668	-2.33083083083083	1.65568732175647	1.6348136376285		1.61611913163756	-2.04124145231932	-1.63299316185545
669	-2.32832832832833	1.66009688943505	1.63961655880209	1.62134845975557	-2.04124145231932	-1.63299316185545
670	-2.32582582582583	1.66449721008435	1.64440656238542	1.62655900549494	-2.04124145231932	-1.63299316185545
671	-2.32332332332332	1.6688882650878		1.64918362472802	1.63175076881056	-2.04124145231932	-1.63299316185545
672	-2.32082082082082	1.67327003559671	1.65394772196216	1.63692374965732	-2.04124145231932	-1.63299316185545
673	-2.31831831831832	1.67764250252574	1.65869882999974	1.6420779479901		-2.04124145231932	-1.63299316185545
674	-2.31581581581582	1.6820056465481		1.66343692452912	1.64721336376381	-2.04124145231932	-1.63299316185545
675	-2.31331331331331	1.68635944809078	1.66816198101187	1.65232999693333	-2.04124145231932	-1.63299316185545
676	-2.31081081081081	1.69070388732943	1.6728739746795		1.65742784745355	-2.04124145231932	-1.63299316185545
677	-2.30830830830831	1.69503894418334	1.67757288053007	1.66250691527936	-2.04124145231932	-1.63299316185545
678	-2.30580580580581	1.69936459831004	1.68225867332477	1.66756720036565	-2.04124145231932	-1.63299316185545
679	-2.3033033033033	1.70368082909994	1.68693132758444	1.67260870266731	-2.04124145231932	-1.63299316185545
680	-2.3008008008008	1.7079876156707		1.69159081758594	1.67763142213922	-2.04124145231932	-1.63299316185545
681	-2.2982982982983	1.71228493686145	1.69623711735859	1.68263535873628	-2.04124145231932	-1.63299316185545
682	-2.2957957957958	1.71657277122688	1.70087020068035	1.68762051241336	-2.04124145231932	-1.63299316185545
683	-2.29329329329329	1.72085109703112	1.70549004107409	1.69258688312537	-2.04124145231932	-1.63299316185545
684	-2.29079079079079	1.72511989224145	1.7100966118037		1.69753447082717	-2.04124145231932	-1.63299316185545
685	-2.28828828828829	1.7293791345218		1.7146898858701		1.70246327547366	-2.04124145231932	-1.63299316185545
686	-2.28578578578579	1.73362880122612	1.71926983600722	1.70737329701973	-2.04124145231932	-1.63299316185545
687	-2.28328328328328	1.7378688693914		1.72383643467787	1.71226453542025	-2.04124145231932	-1.63299316185545
688	-2.28078078078078	1.74209931573067	1.72838965406952	1.71713699063012	-2.04124145231932	-1.63299316185545
689	-2.27827827827828	1.74632011662558	1.73292946608996	1.72199066260421	-2.04124145231932	-1.63299316185545
690	-2.27577577577578	1.75053124811893	1.73745584236293	1.72682555129741	-2.04124145231932	-1.63299316185545
691	-2.27327327327327	1.7547326859068		1.74196875422363	1.7316416566646		-2.04124145231932	-1.63299316185545
692	-2.27077077077077	1.75892440533057	1.74646817271407	1.73643897866066	-2.04124145231932	-1.63299316185545
693	-2.26826826826827	1.76310638136854	1.75095406857842	1.74121751724049	-2.04124145231932	-1.63299316185545
694	-2.26576576576577	1.76727858862741	1.75542641225818	1.74597727235895	-2.04124145231932	-1.63299316185545
695	-2.26326326326326	1.77144100133335	1.75988517388728	1.75071824397093	-2.04124145231932	-1.63299316185545
696	-2.26076076076076	1.77559359332292	1.76433032328702	1.75544043203131	-2.04124145231932	-1.63299316185545
697	-2.25825825825826	1.77973633803352	1.76876182996101	1.76014383649497	-2.04124145231932	-1.63299316185545
698	-2.25575575575576	1.78386920849363	1.77317966308981	1.76482845731678	-2.04124145231932	-1.63299316185545
699	-2.25325325325325	1.7879921773127		1.77758379152567	1.76949429445164	-2.04124145231932	-1.63299316185545
700	-2.25075075075075	1.79210521667061	1.78197418378693	1.77414134785442	-2.04124145231932	-1.63299316185545
701	-2.24824824824825	1.79620822160316	1.78635080805247	1.77876961747999	-2.04124145231932	-1.63299316185545
702	-2.24574574574575	1.80030131873811	1.79071363215588	1.78337910328323	-2.04124145231932	-1.63299316185545
703	-2.24324324324324	1.80438440024106	1.79506262357965	1.78796980521903	-2.04124145231932	-1.63299316185545
704	-2.24074074074074	1.80845743646129	1.79939774944904	1.79254172324225	-2.04124145231932	-1.63299316185545
705	-2.23823823823824	1.81252039726022	1.80371897652599	1.79709485730778	-2.04124145231932	-1.63299316185545
706	-2.23573573573574	1.81657325199854	1.80802627120275	1.80162920737049	-2.04124145231932	-1.63299316185545
707	-2.23323323323323	1.82061596952274	1.81231959949538	1.80614477338526	-2.04124145231932	-1.63299316185545
708	-2.23073073073073	1.82464851815112	1.81659892703717	1.81064155530695	-2.04124145231932	-1.63299316185545
709	-2.22822822822823	1.82867086565941	1.82086421907178	1.81511955309046	-2.04124145231932	-1.63299316185545
710	-2.22572572572573	1.83268297926563	1.82511544044632	1.81957876669065	-2.04124145231932	-1.63299316185545
711	-2.22322322322322	1.83668482561454	1.82935255560417	1.82401919606239	-2.04124145231932	-1.63299316185545
712	-2.22072072072072	1.84067637076139	1.83357552857769	1.82844084116056	-2.04124145231932	-1.63299316185545
713	-2.21821821821822	1.84465758015502	1.8377843229807		1.83284370194003	-2.04124145231932	-1.63299316185545
714	-2.21571571571572	1.84862841862033	1.84197890200079	1.83722777835567	-2.04124145231932	-1.63299316185545
715	-2.21321321321321	1.85258885033998	1.84615922839141	1.84159307036236	-2.04124145231932	-1.63299316185545
716	-2.21071071071071	1.8565388388354		1.85032526446379	1.84593957791497	-2.04124145231932	-1.63299316185545
717	-2.20820820820821	1.86047834694692	1.85447697207865	1.85026730096837	-2.04124145231932	-1.63299316185545
718	-2.20570570570571	1.86440733681316	1.85861431263763	1.85457623947743	-2.04124145231932	-1.63299316185545
719	-2.2032032032032	1.86832576984948	1.8627372470746		1.85886639339702	-2.04124145231932	-1.63299316185545
720	-2.2007007007007	1.87223360672551	1.86684573584663	1.86313776268201	-2.04124145231932	-1.63299316185545
721	-2.1981981981982	1.87613080734171	1.87093973892479	1.86739034728727	-2.04124145231932	-1.63299316185545
722	-2.1956956956957	1.88001733080488	1.8750192157847		1.87162414716766	-2.04124145231932	-1.63299316185545
723	-2.19319319319319	1.88389313540257	1.87908412539677	1.87583916227807	-2.04124145231932	-1.63299316185545
724	-2.19069069069069	1.88775817857636	1.88313442621622	1.88003539257335	-2.04124145231932	-1.63299316185545
725	-2.18818818818819	1.89161241689385	1.88717007617285	1.88421283800837	-2.04124145231932	-1.63299316185545
726	-2.18568568568569	1.89545580601941	1.89119103266041	1.888371498538		-2.04124145231932	-1.63299316185545
727	-2.18318318318318	1.89928830068352	1.89519725252585	1.89251137411712	-2.04124145231932	-1.63299316185545
728	-2.18068068068068	1.9031098546506		1.89918869205808	1.89663246470057	-2.04124145231932	-1.63299316185545
729	-2.17817817817818	1.90692042068537	1.90316530697655	1.90073477024324	-2.04124145231932	-1.63299316185545
730	-2.17567567567568	1.91071995051749	1.90712705241943	1.90481829069998	-2.04124145231932	-1.63299316185545
731	-2.17317317317317	1.91450839480443	1.91107388293148	1.90888302602566	-2.04124145231932	-1.63299316185545
732	-2.17067067067067	1.91828570309251	1.91500575245156	1.91292897617515	-2.04124145231932	-1.63299316185545
733	-2.16816816816817	1.9220518237759		1.91892261429973	1.9169561411033		-2.04124145231932	-1.63299316185545
734	-2.16566566566567	1.92580670405348	1.92282442116408	1.92096452076499	-2.04124145231932	-1.63299316185545
735	-2.16316316316316	1.92955028988345	1.92671112508701	1.92495411511508	-2.04124145231932	-1.63299316185545
736	-2.16066066066066	1.93328252593549	1.93058267745125	1.92892492410843	-2.04124145231932	-1.63299316185545
737	-2.15815815815816	1.93700335554029	1.93443902896533	1.93287694769989	-2.04124145231932	-1.63299316185545
738	-2.15565565565566	1.9407127206363		1.93828012964871	1.93681018584435	-2.04124145231932	-1.63299316185545
739	-2.15315315315315	1.94441056171352	1.94210592881636	1.94072463849665	-2.04124145231932	-1.63299316185545
740	-2.15065065065065	1.948096817754		1.94591637506291	1.94462030561165	-2.04124145231932	-1.63299316185545
741	-2.14814814814815	1.95177142616893	1.94971141624631	1.94849718714423	-2.04124145231932	-1.63299316185545
742	-2.14564564564565	1.95543432273204	1.95349099947092	1.95235528304923	-2.04124145231932	-1.63299316185545
743	-2.14314314314314	1.95908544150892	1.95725507107012	1.95619459328152	-2.04124145231932	-1.63299316185545
744	-2.14064064064064	1.96272471478208	1.96100357658831	1.96001511779596	-2.04124145231932	-1.63299316185545
745	-2.13813813813814	1.96635207297134	1.96473646076233	1.96381685654741	-2.04124145231932	-1.63299316185545
746	-2.13563563563564	1.96996744454913	1.96845366750233	1.96759980949072	-2.04124145231932	-1.63299316185545
747	-2.13313313313313	1.9735707559504		1.97215513987188	1.97136397658076	-2.04124145231932	-1.63299316185545
748	-2.13063063063063	1.97716193147654	1.97584082006756	1.97510935777238	-2.04124145231932	-1.63299316185545
749	-2.12812812812813	1.98074089319291	1.97951064939773	1.97883595302043	-2.04124145231932	-1.63299316185545
750	-2.12562562562563	1.98430756081935	1.98316456826066	1.98254376227979	-2.04124145231932	-1.63299316185545
751	-2.12312312312312	1.98786185161311	1.98680251612186	1.9862327855053		-2.04124145231932	-1.63299316185545
752	-2.12062062062062	1.99140368024342	1.99042443149063	1.98990302265181	-2.04124145231932	-1.63299316185545
753	-2.11811811811812	1.99493295865697	1.99403025189583	1.99355447367419	-2.04124145231932	-1.63299316185545
754	-2.11561561561562	1.99844959593347	1.99761991386068	1.9971871385273		-2.04124145231932	-1.63299316185545
755	-2.11311311311311	2.00195349813028	2.00119335287679	2.00080101716597	-2.04124145231932	-1.63299316185545
756	-2.11061061061061	2.00544456811501	2.00475050337712	2.00439610954508	-2.04124145231932	-1.63299316185545
757	-2.10810810810811	2.00892270538495	2.00829129870805	2.00797241561946	-2.04124145231932	-1.63299316185545
758	-2.10560560560561	2.01238780587184	2.01181567110036	2.01152993534399	-2.04124145231932	-1.63299316185545
759	-2.1031031031031	2.01583976173058	2.01532355163913	2.0150686686735		-2.04124145231932	-1.63299316185545
760	-2.1006006006006	2.01927846110994	2.01881487023252	2.01858861556286	-2.04124145231932	-1.63299316185545
761	-2.0980980980981	2.02270378790349	2.02228955557934	2.02208977596692	-2.04124145231932	-1.63299316185545
762	-2.0955955955956	2.02611562147826	2.02574753513538	2.02557214984052	-2.04124145231932	-1.63299316185545
763	-2.09309309309309	2.02951383637871	2.02918873507837	2.02903573713852	-2.04124145231932	-1.63299316185545
764	-2.09059059059059	2.03289830200288	2.03261308027166	2.03248053781577	-2.04124145231932	-1.63299316185545
765	-2.08808808808809	2.03626888224744	2.03602049422637	2.03590655182711	-2.04124145231932	-1.63299316185545
766	-2.08558558558559	2.03962543511751	2.039410899062		2.03931377912741	-2.04124145231932	-1.63299316185545
767	-2.08308308308308	2.04296781229678	2.04278421546548	2.04270221967151	-2.04124145231932	-1.63299316185545
768	-2.08058058058058	2.04629585867251	2.04614036264849	2.04607187341427	-2.04124145231932	-1.63299316185545
769	-2.07807807807808	2.04960941180913	2.04947925830302	2.04942274031051	-2.04124145231932	-1.63299316185545
770	-2.07557557557558	2.05290830136315	2.05280081855503	2.05275482031511	-2.04124145231932	-1.63299316185545
771	-2.07307307307307	2.05619234843056	2.05610495791612	2.0560681133829		-2.04124145231932	-1.63299316185545
772	-2.07057057057057	2.05946136481649	2.05939158923309	2.05936261946874	-2.04124145231932	-1.63299316185545
773	-2.06806806806807	2.06271515221477	2.06266062363534	2.06263833852747	-2.04124145231932	-1.63299316185545
774	-2.06556556556557	2.06595350128257	2.06591197047987	2.06589527051393	-2.04124145231932	-1.63299316185545
775	-2.06306306306306	2.06917619059222	2.06914553729382	2.06913341538298	-2.04124145231932	-1.63299316185545
776	-2.06056056056056	2.0723829854385		2.07236122971438	2.07235277308946	-2.04124145231932	-1.63299316185545
777	-2.05805805805806	2.07557363647463	2.07555895142597	2.07555334358821	-2.04124145231932	-1.63299316185545
778	-2.05555555555556	2.07874787814411	2.0787386040944		2.07873512683409	-2.04124145231932	-1.63299316185545
779	-2.05305305305305	2.08190542686725	2.08190008729794	2.08189812278193	-2.04124145231932	-1.63299316185545
780	-2.05055055055055	2.08504597893089	2.08504329845511	2.08504233138658	-2.04124145231932	-1.63299316185545
781	-2.04804804804805	2.0881692080157		2.08816813274886	2.08816775260289	-2.04124145231932	-1.63299316185545
782	-2.04554554554555	2.09127476227692	2.09127448304709	2.0912743863857		-2.04124145231932	-1.63299316185545
783	-2.04304304304304	2.09436226086936	2.09436223981913	2.09436223268985	-2.04124145231932	-1.63299316185545
784	-2.04054054054054	2.09743129147034	2.09743129147034	2.09743129147034	-2.04124145231932	-1.63299316185545
785	-2.03803803803804	2.10048156269732	2.10048156269732	2.10048156269732	-2.04124145231932	-1.63299316185545
786	-2.03553553553554	2.10351304636798	2.10351304636798	2.10351304636798	-2.04124145231932	-1.63299316185545
787	-2.03303303303303	2.10652574248231	2.10652574248231	2.10652574248231	-2.04124145231932	-1.63299316185545
788	-2.03053053053053	2.10951965104032	2.10951965104032	2.10951965104032	-2.04124145231932	-1.63299316185545
789	-2.02802802802803	2.112494772042		2.112494772042		2.112494772042		-2.04124145231932	-1.63299316185545
790	-2.02552552552553	2.11545110548735	2.11545110548735	2.11545110548735	-2.04124145231932	-1.63299316185545
791	-2.02302302302302	2.11838865137638	2.11838865137638	2.11838865137638	-2.04124145231932	-1.63299316185545
792	-2.02052052052052	2.12130740970909	2.12130740970909	2.12130740970909	-2.04124145231932	-1.63299316185545
793	-2.01801801801802	2.12420738048547	2.12420738048547	2.12420738048547	-2.04124145231932	-1.63299316185545
794	-2.01551551551552	2.12708856370552	2.12708856370552	2.12708856370552	-2.04124145231932	-1.63299316185545
795	-2.01301301301301	2.12995095936925	2.12995095936925	2.12995095936925	-2.04124145231932	-1.63299316185545
796	-2.01051051051051	2.13279456747666	2.13279456747666	2.13279456747666	-2.04124145231932	-1.63299316185545
797	-2.00800800800801	2.13561938802774	2.13561938802774	2.13561938802774	-2.04124145231932	-1.63299316185545
798	-2.00550550550551	2.13842542102249	2.13842542102249	2.13842542102249	-2.04124145231932	-1.63299316185545
799	-2.003003003003		2.14121266646092	2.14121266646092	2.14121266646092	-2.04124145231932	-1.63299316185545
800	-2.0005005005005	2.14398112434302	2.14398112434302	2.14398112434302	-2.04124145231932	-1.63299316185545
801	-1.997997997998		2.1467307946688		2.1467307946688		2.1467307946688		-2.04124145231932	-1.63299316185545
802	-1.9954954954955	2.14946167743826	2.14946167743826	2.14946167743826	-2.04124145231932	-1.63299316185545
803	-1.99299299299299	2.15217377265139	2.15217377265139	2.15217377265139	-2.04124145231932	-1.63299316185545
804	-1.99049049049049	2.15486708030819	2.15486708030819	2.15486708030819	-2.04124145231932	-1.63299316185545
805	-1.98798798798799	2.15754160040867	2.15754160040867	2.15754160040867	-2.04124145231932	-1.63299316185545
806	-1.98548548548549	2.16019733295282	2.16019733295282	2.16019733295282	-2.04124145231932	-1.63299316185545
807	-1.98298298298298	2.16283427794065	2.16283427794065	2.16283427794065	-2.04124145231932	-1.63299316185545
808	-1.98048048048048	2.16545243537216	2.16545243537216	2.16545243537216	-2.04124145231932	-1.63299316185545
809	-1.97797797797798	2.16805180524733	2.16805180524733	2.16805180524733	-2.04124145231932	-1.63299316185545
810	-1.97547547547548	2.17063238756619	2.17063238756619	2.17063238756619	-2.04124145231932	-1.63299316185545
811	-1.97297297297297	2.17319418232872	2.17319418232872	2.17319418232872	-2.04124145231932	-1.63299316185545
812	-1.97047047047047	2.17573718953492	2.17573718953492	2.17573718953492	-2.04124145231932	-1.63299316185545
813	-1.96796796796797	2.1782614091848		2.1782614091848		2.1782614091848		-2.04124145231932	-1.63299316185545
814	-1.96546546546547	2.18076684127835	2.18076684127835	2.18076684127835	-2.04124145231932	-1.63299316185545
815	-1.96296296296296	2.18325348581558	2.18325348581558	2.18325348581558	-2.04124145231932	-1.63299316185545
816	-1.96046046046046	2.18572134279648	2.18572134279648	2.18572134279648	-2.04124145231932	-1.63299316185545
817	-1.95795795795796	2.18817041222106	2.18817041222106	2.18817041222106	-2.04124145231932	-1.63299316185545
818	-1.95545545545546	2.19060069408931	2.19060069408931	2.19060069408931	-2.04124145231932	-1.63299316185545
819	-1.95295295295295	2.19301218840124	2.19301218840124	2.19301218840124	-2.04124145231932	-1.63299316185545
820	-1.95045045045045	2.19540489515684	2.19540489515684	2.19540489515684	-2.04124145231932	-1.63299316185545
821	-1.94794794794795	2.19777881435612	2.19777881435612	2.19777881435612	-2.04124145231932	-1.63299316185545
822	-1.94544544544545	2.20013394599907	2.20013394599907	2.20013394599907	-2.04124145231932	-1.63299316185545
823	-1.94294294294294	2.2024702900857		2.2024702900857		2.2024702900857		-2.04124145231932	-1.63299316185545
824	-1.94044044044044	2.204787846616		2.204787846616		2.204787846616		-2.04124145231932	-1.63299316185545
825	-1.93793793793794	2.20708661558998	2.20708661558998	2.20708661558998	-2.04124145231932	-1.63299316185545
826	-1.93543543543544	2.20936659700763	2.20936659700763	2.20936659700763	-2.04124145231932	-1.63299316185545
827	-1.93293293293293	2.21162779086896	2.21162779086896	2.21162779086896	-2.04124145231932	-1.63299316185545
828	-1.93043043043043	2.21387019717396	2.21387019717396	2.21387019717396	-2.04124145231932	-1.63299316185545
829	-1.92792792792793	2.21609381592263	2.21609381592263	2.21609381592263	-2.04124145231932	-1.63299316185545
830	-1.92542542542543	2.21829864711499	2.21829864711499	2.21829864711499	-2.04124145231932	-1.63299316185545
831	-1.92292292292292	2.22048469075101	2.22048469075101	2.22048469075101	-2.04124145231932	-1.63299316185545
832	-1.92042042042042	2.22265194683071	2.22265194683071	2.22265194683071	-2.04124145231932	-1.63299316185545
833	-1.91791791791792	2.22480041535409	2.22480041535409	2.22480041535409	-2.04124145231932	-1.63299316185545
834	-1.91541541541542	2.22693009632114	2.22693009632114	2.22693009632114	-2.04124145231932	-1.63299316185545
835	-1.91291291291291	2.22904098973187	2.22904098973187	2.22904098973187	-2.04124145231932	-1.63299316185545
836	-1.91041041041041	2.23113309558627	2.23113309558627	2.23113309558627	-2.04124145231932	-1.63299316185545
837	-1.90790790790791	2.23320641388434	2.23320641388434	2.23320641388434	-2.04124145231932	-1.63299316185545
838	-1.90540540540541	2.23526094462609	2.23526094462609	2.23526094462609	-2.04124145231932	-1.63299316185545
839	-1.9029029029029	2.23729668781152	2.23729668781152	2.23729668781152	-2.04124145231932	-1.63299316185545
840	-1.9004004004004	2.23931364344062	2.23931364344062	2.23931364344062	-2.04124145231932	-1.63299316185545
841	-1.8978978978979	2.2413118115134		2.2413118115134		2.2413118115134		-2.04124145231932	-1.63299316185545
842	-1.8953953953954	2.24329119202985	2.24329119202985	2.24329119202985	-2.04124145231932	-1.63299316185545
843	-1.89289289289289	2.24525178498997	2.24525178498997	2.24525178498997	-2.04124145231932	-1.63299316185545
844	-1.89039039039039	2.24719359039377	2.24719359039377	2.24719359039377	-2.04124145231932	-1.63299316185545
845	-1.88788788788789	2.24911660824125	2.24911660824125	2.24911660824125	-2.04124145231932	-1.63299316185545
846	-1.88538538538539	2.2510208385324		2.2510208385324		2.2510208385324		-2.04124145231932	-1.63299316185545
847	-1.88288288288288	2.25290628126722	2.25290628126722	2.25290628126722	-2.04124145231932	-1.63299316185545
848	-1.88038038038038	2.25477293644572	2.25477293644572	2.25477293644572	-2.04124145231932	-1.63299316185545
849	-1.87787787787788	2.2566208040679		2.2566208040679		2.2566208040679		-2.04124145231932	-1.63299316185545
850	-1.87537537537538	2.25844988413375	2.25844988413375	2.25844988413375	-2.04124145231932	-1.63299316185545
851	-1.87287287287287	2.26026017664327	2.26026017664327	2.26026017664327	-2.04124145231932	-1.63299316185545
852	-1.87037037037037	2.26205168159647	2.26205168159647	2.26205168159647	-2.04124145231932	-1.63299316185545
853	-1.86786786786787	2.26382439899334	2.26382439899334	2.26382439899334	-2.04124145231932	-1.63299316185545
854	-1.86536536536537	2.26557832883389	2.26557832883389	2.26557832883389	-2.04124145231932	-1.63299316185545
855	-1.86286286286286	2.26731347111812	2.26731347111812	2.26731347111812	-2.04124145231932	-1.63299316185545
856	-1.86036036036036	2.26902982584602	2.26902982584602	2.26902982584602	-2.04124145231932	-1.63299316185545
857	-1.85785785785786	2.27072739301759	2.27072739301759	2.27072739301759	-2.04124145231932	-1.63299316185545
858	-1.85535535535536	2.27240617263284	2.27240617263284	2.27240617263284	-2.04124145231932	-1.63299316185545
859	-1.85285285285285	2.27406616469176	2.27406616469176	2.27406616469176	-2.04124145231932	-1.63299316185545
860	-1.85035035035035	2.27570736919436	2.27570736919436	2.27570736919436	-2.04124145231932	-1.63299316185545
861	-1.84784784784785	2.27732978614064	2.27732978614064	2.27732978614064	-2.04124145231932	-1.63299316185545
862	-1.84534534534535	2.27893341553058	2.27893341553058	2.27893341553058	-2.04124145231932	-1.63299316185545
863	-1.84284284284284	2.28051825736421	2.28051825736421	2.28051825736421	-2.04124145231932	-1.63299316185545
864	-1.84034034034034	2.28208431164151	2.28208431164151	2.28208431164151	-2.04124145231932	-1.63299316185545
865	-1.83783783783784	2.28363157836248	2.28363157836248	2.28363157836248	-2.04124145231932	-1.63299316185545
866	-1.83533533533534	2.28516005752713	2.28516005752713	2.28516005752713	-2.04124145231932	-1.63299316185545
867	-1.83283283283283	2.28666974913545	2.28666974913545	2.28666974913545	-2.04124145231932	-1.63299316185545
868	-1.83033033033033	2.28816065318745	2.28816065318745	2.28816065318745	-2.04124145231932	-1.63299316185545
869	-1.82782782782783	2.28963276968312	2.28963276968312	2.28963276968312	-2.04124145231932	-1.63299316185545
870	-1.82532532532533	2.29108609862247	2.29108609862247	2.29108609862247	-2.04124145231932	-1.63299316185545
871	-1.82282282282282	2.29252064000549	2.29252064000549	2.29252064000549	-2.04124145231932	-1.63299316185545
872	-1.82032032032032	2.29393639383219	2.29393639383219	2.29393639383219	-2.04124145231932	-1.63299316185545
873	-1.81781781781782	2.29533336010256	2.29533336010256	2.29533336010256	-2.04124145231932	-1.63299316185545
874	-1.81531531531532	2.29671153881661	2.29671153881661	2.29671153881661	-2.04124145231932	-1.63299316185545
875	-1.81281281281281	2.29807092997433	2.29807092997433	2.29807092997433	-2.04124145231932	-1.63299316185545
876	-1.81031031031031	2.29941153357573	2.29941153357573	2.29941153357573	-2.04124145231932	-1.63299316185545
877	-1.80780780780781	2.3007333496208		2.3007333496208		2.3007333496208		-2.04124145231932	-1.63299316185545
878	-1.80530530530531	2.30203637810955	2.30203637810955	2.30203637810955	-2.04124145231932	-1.63299316185545
879	-1.8028028028028	2.30332061904197	2.30332061904197	2.30332061904197	-2.04124145231932	-1.63299316185545
880	-1.8003003003003	2.30458607241807	2.30458607241807	2.30458607241807	-2.04124145231932	-1.63299316185545
881	-1.7977977977978	2.30583273823784	2.30583273823784	2.30583273823784	-2.04124145231932	-1.63299316185545
882	-1.7952952952953	2.30706061650129	2.30706061650129	2.30706061650129	-2.04124145231932	-1.63299316185545
883	-1.79279279279279	2.30826970720841	2.30826970720841	2.30826970720841	-2.04124145231932	-1.63299316185545
884	-1.79029029029029	2.3094600103592		2.3094600103592		2.3094600103592		-2.04124145231932	-1.63299316185545
885	-1.78778778778779	2.31063152595368	2.31063152595368	2.31063152595368	-2.04124145231932	-1.63299316185545
886	-1.78528528528529	2.31178425399182	2.31178425399182	2.31178425399182	-2.04124145231932	-1.63299316185545
887	-1.78278278278278	2.31291819447364	2.31291819447364	2.31291819447364	-2.04124145231932	-1.63299316185545
888	-1.78028028028028	2.31403334739914	2.31403334739914	2.31403334739914	-2.04124145231932	-1.63299316185545
889	-1.77777777777778	2.31512971276831	2.31512971276831	2.31512971276831	-2.04124145231932	-1.63299316185545
890	-1.77527527527528	2.31620729058116	2.31620729058116	2.31620729058116	-2.04124145231932	-1.63299316185545
891	-1.77277277277277	2.31726608083768	2.31726608083768	2.31726608083768	-2.04124145231932	-1.63299316185545
892	-1.77027027027027	2.31830608353787	2.31830608353787	2.31830608353787	-2.04124145231932	-1.63299316185545
893	-1.76776776776777	2.31932729868174	2.31932729868174	2.31932729868174	-2.04124145231932	-1.63299316185545
894	-1.76526526526527	2.32032972626929	2.32032972626929	2.32032972626929	-2.04124145231932	-1.63299316185545
895	-1.76276276276276	2.32131336630051	2.32131336630051	2.32131336630051	-2.04124145231932	-1.63299316185545
896	-1.76026026026026	2.3222782187754		2.3222782187754		2.3222782187754		-2.04124145231932	-1.63299316185545
897	-1.75775775775776	2.32322428369397	2.32322428369397	2.32322428369397	-2.04124145231932	-1.63299316185545
898	-1.75525525525526	2.32415156105622	2.32415156105622	2.32415156105622	-2.04124145231932	-1.63299316185545
899	-1.75275275275275	2.32506005086214	2.32506005086214	2.32506005086214	-2.04124145231932	-1.63299316185545
900	-1.75025025025025	2.32594975311173	2.32594975311173	2.32594975311173	-2.04124145231932	-1.63299316185545
901	-1.74774774774775	2.326820667805		2.326820667805		2.326820667805		-2.04124145231932	-1.63299316185545
902	-1.74524524524525	2.32767279494195	2.32767279494195	2.32767279494195	-2.04124145231932	-1.63299316185545
903	-1.74274274274274	2.32850613452257	2.32850613452257	2.32850613452257	-2.04124145231932	-1.63299316185545
904	-1.74024024024024	2.32932068654686	2.32932068654686	2.32932068654686	-2.04124145231932	-1.63299316185545
905	-1.73773773773774	2.33011645101483	2.33011645101483	2.33011645101483	-2.04124145231932	-1.63299316185545
906	-1.73523523523524	2.33089342792648	2.33089342792648	2.33089342792648	-2.04124145231932	-1.63299316185545
907	-1.73273273273273	2.3316516172818		2.3316516172818		2.3316516172818		-2.04124145231932	-1.63299316185545
908	-1.73023023023023	2.33239101908079	2.33239101908079	2.33239101908079	-2.04124145231932	-1.63299316185545
909	-1.72772772772773	2.33311163332346	2.33311163332346	2.33311163332346	-2.04124145231932	-1.63299316185545
910	-1.72522522522523	2.3338134600098		2.3338134600098		2.3338134600098		-2.04124145231932	-1.63299316185545
911	-1.72272272272272	2.33449649913982	2.33449649913982	2.33449649913982	-2.04124145231932	-1.63299316185545
912	-1.72022022022022	2.33516075071352	2.33516075071352	2.33516075071352	-2.04124145231932	-1.63299316185545
913	-1.71771771771772	2.33580621473089	2.33580621473089	2.33580621473089	-2.04124145231932	-1.63299316185545
914	-1.71521521521522	2.33643289119193	2.33643289119193	2.33643289119193	-2.04124145231932	-1.63299316185545
915	-1.71271271271271	2.33704078009665	2.33704078009665	2.33704078009665	-2.04124145231932	-1.63299316185545
916	-1.71021021021021	2.33762988144504	2.33762988144504	2.33762988144504	-2.04124145231932	-1.63299316185545
917	-1.70770770770771	2.33820019523711	2.33820019523711	2.33820019523711	-2.04124145231932	-1.63299316185545
918	-1.70520520520521	2.33875172147285	2.33875172147285	2.33875172147285	-2.04124145231932	-1.63299316185545
919	-1.7027027027027	2.33928446015227	2.33928446015227	2.33928446015227	-2.04124145231932	-1.63299316185545
920	-1.7002002002002	2.33979841127536	2.33979841127536	2.33979841127536	-2.04124145231932	-1.63299316185545
921	-1.6976976976977	2.34029357484213	2.34029357484213	2.34029357484213	-2.04124145231932	-1.63299316185545
922	-1.6951951951952	2.34076995085258	2.34076995085258	2.34076995085258	-2.04124145231932	-1.63299316185545
923	-1.69269269269269	2.34122753930669	2.34122753930669	2.34122753930669	-2.04124145231932	-1.63299316185545
924	-1.69019019019019	2.34166634020449	2.34166634020449	2.34166634020449	-2.04124145231932	-1.63299316185545
925	-1.68768768768769	2.34208635354595	2.34208635354595	2.34208635354595	-2.04124145231932	-1.63299316185545
926	-1.68518518518519	2.3424875793311		2.3424875793311		2.3424875793311		-2.04124145231932	-1.63299316185545
927	-1.68268268268268	2.34287001755991	2.34287001755991	2.34287001755991	-2.04124145231932	-1.63299316185545
928	-1.68018018018018	2.34323366823241	2.34323366823241	2.34323366823241	-2.04124145231932	-1.63299316185545
929	-1.67767767767768	2.34357853134857	2.34357853134857	2.34357853134857	-2.04124145231932	-1.63299316185545
930	-1.67517517517518	2.34390460690841	2.34390460690841	2.34390460690841	-2.04124145231932	-1.63299316185545
931	-1.67267267267267	2.34421189491193	2.34421189491193	2.34421189491193	-2.04124145231932	-1.63299316185545
932	-1.67017017017017	2.34450039535912	2.34450039535912	2.34450039535912	-2.04124145231932	-1.63299316185545
933	-1.66766766766767	2.34477010824999	2.34477010824999	2.34477010824999	-2.04124145231932	-1.63299316185545
934	-1.66516516516517	2.34502103358453	2.34502103358453	2.34502103358453	-2.04124145231932	-1.63299316185545
935	-1.66266266266266	2.34525317136275	2.34525317136275	2.34525317136275	-2.04124145231932	-1.63299316185545
936	-1.66016016016016	2.34546652158464	2.34546652158464	2.34546652158464	-2.04124145231932	-1.63299316185545
937	-1.65765765765766	2.34566108425021	2.34566108425021	2.34566108425021	-2.04124145231932	-1.63299316185545
938	-1.65515515515516	2.34583685935945	2.34583685935945	2.34583685935945	-2.04124145231932	-1.63299316185545
939	-1.65265265265265	2.34599384691237	2.34599384691237	2.34599384691237	-2.04124145231932	-1.63299316185545
940	-1.65015015015015	2.34613204690896	2.34613204690896	2.34613204690896	-2.04124145231932	-1.63299316185545
941	-1.64764764764765	2.34625145934922	2.34625145934922	2.34625145934922	-2.04124145231932	-1.63299316185545
942	-1.64514514514515	2.34635208423316	2.34635208423316	2.34635208423316	-2.04124145231932	-1.63299316185545
943	-1.64264264264264	2.34643392156078	2.34643392156078	2.34643392156078	-2.04124145231932	-1.63299316185545
944	-1.64014014014014	2.34649697133207	2.34649697133207	2.34649697133207	-2.04124145231932	-1.63299316185545
945	-1.63763763763764	2.34654123354704	2.34654123354704	2.34654123354704	-2.04124145231932	-1.63299316185545
946	-1.63513513513514	2.34656670820568	2.34656670820568	2.34656670820568	-2.04124145231932	-1.63299316185545
947	-1.63263263263263	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
948	-1.63013013013013	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
949	-1.62762762762763	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
950	-1.62512512512513	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
951	-1.62262262262262	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
952	-1.62012012012012	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
953	-1.61761761761762	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
954	-1.61511511511512	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
955	-1.61261261261261	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
956	-1.61011011011011	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
957	-1.60760760760761	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
958	-1.60510510510511	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
959	-1.6026026026026	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
960	-1.6001001001001	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
961	-1.5975975975976	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
962	-1.5950950950951	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
963	-1.59259259259259	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
964	-1.59009009009009	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
965	-1.58758758758759	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
966	-1.58508508508509	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
967	-1.58258258258258	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
968	-1.58008008008008	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
969	-1.57757757757758	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
970	-1.57507507507508	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
971	-1.57257257257257	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
972	-1.57007007007007	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
973	-1.56756756756757	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
974	-1.56506506506507	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
975	-1.56256256256256	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
976	-1.56006006006006	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
977	-1.55755755755756	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
978	-1.55505505505506	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
979	-1.55255255255255	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
980	-1.55005005005005	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
981	-1.54754754754755	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
982	-1.54504504504505	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
983	-1.54254254254254	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
984	-1.54004004004004	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
985	-1.53753753753754	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
986	-1.53503503503504	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
987	-1.53253253253253	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
988	-1.53003003003003	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
989	-1.52752752752753	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
990	-1.52502502502503	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
991	-1.52252252252252	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
992	-1.52002002002002	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
993	-1.51751751751752	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
994	-1.51501501501502	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
995	-1.51251251251251	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
996	-1.51001001001001	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
997	-1.50750750750751	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
998	-1.50500500500501	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
999	-1.5025025025025	2.34657359027997	2.34657359027997	2.34657359027997	-2.04124145231932	-1.63299316185545
1000	-1.5			2.346574		2.346574		2.346574		-2.041241		-1.632993


==> Matern4l1V3quart.txt <==
ind	v	theta0	theta1	theta100	E1	E2	vc
1	-3			-2.0707863964891	-2.31429998390444	-2.70606511447181	-2.04	-1.63	-1.89
2	-2.9984984984985	-2.0668567341594	-2.30963391136607	-2.69991279059638	-2.04	-1.63	-1.89
3	-2.996996996997		-2.062929712059		-2.30497145792297	-2.69376722403506	-2.04	-1.63	-1.89
4	-2.9954954954955	-2.05900533079591	-2.3003126246288	-2.68762841479757	-2.04	-1.63	-1.89
5	-2.99399399399399	-2.05508359097981	-2.2956574125398	-2.68149636289361	-2.04	-1.63	-1.89
6	-2.99249249249249	-2.05116449322201	-2.29100582271483	-2.6753710683329	-2.04	-1.63	-1.89
7	-2.99099099099099	-2.04724803813549	-2.28635785621535	-2.66925253112516	-2.04	-1.63	-1.89
8	-2.98948948948949	-2.04333422633493	-2.28171351410547	-2.66314075128009	-2.04	-1.63	-1.89
9	-2.98798798798799	-2.03942305843663	-2.27707279745191	-2.65703572880741	-2.04	-1.63	-1.89
10	-2.98648648648649	-2.03551453505863	-2.27243570732406	-2.65093746371683	-2.04	-1.63	-1.89
11	-2.98498498498498	-2.03160865682064	-2.26780224479395	-2.64484595601806	-2.04	-1.63	-1.89
12	-2.98348348348348	-2.02770542434404	-2.26317241093627	-2.63876120572082	-2.04	-1.63	-1.89
13	-2.98198198198198	-2.02380483825195	-2.25854620682839	-2.63268321283483	-2.04	-1.63	-1.89
14	-2.98048048048048	-2.01990689916919	-2.25392363355038	-2.62661197736979	-2.04	-1.63	-1.89
15	-2.97897897897898	-2.01601160772229	-2.24930469218497	-2.62054749933542	-2.04	-1.63	-1.89
16	-2.97747747747748	-2.01211896453952	-2.24468938381764	-2.61448977874143	-2.04	-1.63	-1.89
17	-2.97597597597598	-2.00822897025087	-2.24007770953653	-2.60843881559753	-2.04	-1.63	-1.89
18	-2.97447447447447	-2.00434162548806	-2.23546967043254	-2.60239460991345	-2.04	-1.63	-1.89
19	-2.97297297297297	-2.00045693088458	-2.2308652675993	-2.59635716169889	-2.04	-1.63	-1.89
20	-2.97147147147147	-1.99657488707566	-2.22626450213318	-2.59032647096357	-2.04	-1.63	-1.89
21	-2.96996996996997	-1.99269549469829	-2.22166737513328	-2.5843025377172	-2.04	-1.63	-1.89
22	-2.96846846846847	-1.98881875439123	-2.21707388770151	-2.5782853619695	-2.04	-1.63	-1.89
23	-2.96696696696697	-1.98494466679502	-2.21248404094252	-2.57227494373017	-2.04	-1.63	-1.89
24	-2.96546546546547	-1.98107323255197	-2.20789783596374	-2.56627128300894	-2.04	-1.63	-1.89
25	-2.96396396396396	-1.97720445230618	-2.20331527387543	-2.56027437981552	-2.04	-1.63	-1.89
26	-2.96246246246246	-1.97333832670358	-2.19873635579062	-2.55428423415962	-2.04	-1.63	-1.89
27	-2.96096096096096	-1.96947485639185	-2.19416108282517	-2.54830084605096	-2.04	-1.63	-1.89
28	-2.95945945945946	-1.96561404202053	-2.18958945609777	-2.54232421549925	-2.04	-1.63	-1.89
29	-2.95795795795796	-1.96175588424096	-2.18502147672993	-2.53635434251421	-2.04	-1.63	-1.89
30	-2.95645645645646	-1.9579003837063	-2.18045714584602	-2.53039122710555	-2.04	-1.63	-1.89
31	-2.95495495495495	-1.95404754107156	-2.17589646457327	-2.52443486928298	-2.04	-1.63	-1.89
32	-2.95345345345345	-1.95019735699359	-2.17133943404177	-2.51848526905623	-2.04	-1.63	-1.89
33	-2.95195195195195	-1.94634983213107	-2.1667860553845	-2.512542426435		-2.04	-1.63	-1.89
34	-2.95045045045045	-1.94250496714457	-2.1622363297373	-2.50660634142901	-2.04	-1.63	-1.89
35	-2.94894894894895	-1.9386627626965	-2.15769025823895	-2.50067701404798	-2.04	-1.63	-1.89
36	-2.94744744744745	-1.93482321945116	-2.15314784203111	-2.49475444430162	-2.04	-1.63	-1.89
37	-2.94594594594595	-1.93098633807473	-2.14860908225839	-2.48883863219965	-2.04	-1.63	-1.89
38	-2.94444444444444	-1.92715211923527	-2.1440739800683	-2.48292957775178	-2.04	-1.63	-1.89
39	-2.94294294294294	-1.92332056360274	-2.13954253661133	-2.47702728096772	-2.04	-1.63	-1.89
40	-2.94144144144144	-1.91949167184902	-2.1350147530409	-2.4711317418572	-2.04	-1.63	-1.89
41	-2.93993993993994	-1.91566544464787	-2.13049063051341	-2.46524296042992	-2.04	-1.63	-1.89
42	-2.93843843843844	-1.91184188267502	-2.12597017018823	-2.45936093669562	-2.04	-1.63	-1.89
43	-2.93693693693694	-1.90802098660808	-2.12145337322771	-2.45348567066399	-2.04	-1.63	-1.89
44	-2.93543543543544	-1.90420275712664	-2.11694024079722	-2.44761716234475	-2.04	-1.63	-1.89
45	-2.93393393393393	-1.90038719491221	-2.11243077406515	-2.44175541174763	-2.04	-1.63	-1.89
46	-2.93243243243243	-1.89657430064826	-2.10792497420287	-2.43590041888233	-2.04	-1.63	-1.89
47	-2.93093093093093	-1.89276407502024	-2.10342284238482	-2.43005218375858	-2.04	-1.63	-1.89
48	-2.92942942942943	-1.88895651871554	-2.09892437978849	-2.42421070638608	-2.04	-1.63	-1.89
49	-2.92792792792793	-1.88515163242355	-2.0944295875944	-2.41837598677456	-2.04	-1.63	-1.89
50	-2.92642642642643	-1.88134941683566	-2.08993846698616	-2.41254802493373	-2.04	-1.63	-1.89
51	-2.92492492492492	-1.87754987264523	-2.08545101915046	-2.40672682087331	-2.04	-1.63	-1.89
52	-2.92342342342342	-1.87375300054764	-2.08096724527708	-2.40091237460302	-2.04	-1.63	-1.89
53	-2.92192192192192	-1.86995880124029	-2.0764871465589	-2.39510468613256	-2.04	-1.63	-1.89
54	-2.92042042042042	-1.86616727542258	-2.07201072419192	-2.38930375547166	-2.04	-1.63	-1.89
55	-2.91891891891892	-1.86237842379598	-2.06753797937528	-2.38350958263004	-2.04	-1.63	-1.89
56	-2.91741741741742	-1.85859224706396	-2.06306891331124	-2.3777221676174	-2.04	-1.63	-1.89
57	-2.91591591591592	-1.85480874593206	-2.05860352720523	-2.37194151044347	-2.04	-1.63	-1.89
58	-2.91441441441441	-1.85102792110787	-2.05414182226584	-2.36616761111797	-2.04	-1.63	-1.89
59	-2.91291291291291	-1.84724977330107	-2.04968379970484	-2.36040046965061	-2.04	-1.63	-1.89
60	-2.91141141141141	-1.84347430322338	-2.04522946073718	-2.3546400860511	-2.04	-1.63	-1.89
61	-2.90990990990991	-1.83970151158863	-2.04077880658101	-2.34888646032918	-2.04	-1.63	-1.89
62	-2.90840840840841	-1.83593139911275	-2.03633183845772	-2.34313959249454	-2.04	-1.63	-1.89
63	-2.90690690690691	-1.83216396651374	-2.03188855759191	-2.33739948255691	-2.04	-1.63	-1.89
64	-2.90540540540541	-1.82839921451175	-2.02744896521141	-2.33166613052601	-2.04	-1.63	-1.89
65	-2.9039039039039	-1.82463714382904	-2.02301306254732	-2.32593953641155	-2.04	-1.63	-1.89
66	-2.9024024024024	-1.82087775518998	-2.01858085083399	-2.32021970022325	-2.04	-1.63	-1.89
67	-2.9009009009009	-1.81712104932112	-2.01415233130907	-2.31450662197083	-2.04	-1.63	-1.89
68	-2.8993993993994	-1.81336702695112	-2.00972750521346	-2.30880030166401	-2.04	-1.63	-1.89
69	-2.8978978978979	-1.80961568881083	-2.00530637379141	-2.3031007393125	-2.04	-1.63	-1.89
70	-2.8963963963964	-1.80586703563326	-2.00088893829046	-2.29740793492603	-2.04	-1.63	-1.89
71	-2.89489489489489	-1.80212106815359	-1.99647519996147	-2.2917218885143	-2.04	-1.63	-1.89
72	-2.89339339339339	-1.79837778710919	-1.99206516005868	-2.28604260008704	-2.04	-1.63	-1.89
73	-2.89189189189189	-1.79463719323966	-1.98765881983965	-2.28037006965397	-2.04	-1.63	-1.89
74	-2.89039039039039	-1.79089928728675	-1.98325618056532	-2.2747042972248	-2.04	-1.63	-1.89
75	-2.88888888888889	-1.78716406999449	-1.97885724350002	-2.26904528280925	-2.04	-1.63	-1.89
76	-2.88738738738739	-1.78343154210908	-1.97446200991147	-2.26339302641704	-2.04	-1.63	-1.89
77	-2.88588588588589	-1.77970170437901	-1.97007048107079	-2.25774752805789	-2.04	-1.63	-1.89
78	-2.88438438438438	-1.77597455755498	-1.96568281178374	-2.25210878774151	-2.04	-1.63	-1.89
79	-2.88288288288288	-1.77225010238997	-1.96129869570371	-2.24647680547763	-2.04	-1.63	-1.89
80	-2.88138138138138	-1.76852833963922	-1.95691828820645	-2.24085158127596	-2.04	-1.63	-1.89
81	-2.87987987987988	-1.76480927006024	-1.95254159057686	-2.23523311514622	-2.04	-1.63	-1.89
82	-2.87837837837838	-1.76109289441285	-1.94816860410333	-2.22962140709813	-2.04	-1.63	-1.89
83	-2.87687687687688	-1.75737921345914	-1.94379933007771	-2.22401645714142	-2.04	-1.63	-1.89
84	-2.87537537537538	-1.75366822796355	-1.93943376979539	-2.21841826528579	-2.04	-1.63	-1.89
85	-2.87387387387387	-1.74995993869279	-1.93507192455526	-2.21282683154096	-2.04	-1.63	-1.89
86	-2.87237237237237	-1.74625434641594	-1.93071379565975	-2.20724215591666	-2.04	-1.63	-1.89
87	-2.87087087087087	-1.74255145190442	-1.92635938441483	-2.20166423842261	-2.04	-1.63	-1.89
88	-2.86936936936937	-1.73885125593196	-1.92200869213004	-2.19609307906852	-2.04	-1.63	-1.89
89	-2.86786786786787	-1.73515375927471	-1.91766172011849	-2.19052867786411	-2.04	-1.63	-1.89
90	-2.86636636636637	-1.73145896271114	-1.91331846969688	-2.1849710348191	-2.04	-1.63	-1.89
91	-2.86486486486486	-1.72776686702215	-1.90897894218553	-2.17942014994321	-2.04	-1.63	-1.89
92	-2.86336336336336	-1.72407747299101	-1.90464313890836	-2.17387602324617	-2.04	-1.63	-1.89
93	-2.86186186186186	-1.72039078140339	-1.90031106119293	-2.16833865473768	-2.04	-1.63	-1.89
94	-2.86036036036036	-1.71670679304739	-1.89598271037046	-2.16280804442747	-2.04	-1.63	-1.89
95	-2.85885885885886	-1.71302550871355	-1.89165808777583	-2.15728419232526	-2.04	-1.63	-1.89
96	-2.85735735735736	-1.70934692919483	-1.88733719474757	-2.15176709844077	-2.04	-1.63	-1.89
97	-2.85585585585586	-1.70567105528663	-1.88302003262796	-2.14625676278372	-2.04	-1.63	-1.89
98	-2.85435435435435	-1.70199788778685	-1.87870660276293	-2.14075318536383	-2.04	-1.63	-1.89
99	-2.85285285285285	-1.69832742749583	-1.87439690650218	-2.13525636619081	-2.04	-1.63	-1.89
100	-2.85135135135135	-1.6946596752164	-1.87009094519912	-2.12976630527439	-2.04	-1.63	-1.89
101	-2.84984984984985	-1.69099463175392	-1.86578872021093	-2.12428300262429	-2.04	-1.63	-1.89
102	-2.84834834834835	-1.6873322979162	-1.86149023289855	-2.11880645825023	-2.04	-1.63	-1.89
103	-2.84684684684685	-1.68367267451363	-1.85719548462671	-2.11333667216192	-2.04	-1.63	-1.89
104	-2.84534534534535	-1.68001576235908	-1.85290447676395	-2.10787364436909	-2.04	-1.63	-1.89
105	-2.84384384384384	-1.67636156226801	-1.84861721068261	-2.10241737488147	-2.04	-1.63	-1.89
106	-2.84234234234234	-1.6727100750584	-1.84433368775887	-2.09696786370876	-2.04	-1.63	-1.89
107	-2.84084084084084	-1.66906130155081	-1.84005390937277	-2.09152511086068	-2.04	-1.63	-1.89
108	-2.83933933933934	-1.66541524256838	-1.83577787690819	-2.08608911634698	-2.04	-1.63	-1.89
109	-2.83783783783784	-1.66177189893685	-1.8315055917529	-2.08065988017734	-2.04	-1.63	-1.89
110	-2.83633633633634	-1.65813127148455	-1.82723705529858	-2.07523740236151	-2.04	-1.63	-1.89
111	-2.83483483483483	-1.65449336104244	-1.82297226894082	-2.06982168290921	-2.04	-1.63	-1.89
112	-2.83333333333333	-1.65085816844409	-1.8187112340791	-2.06441272183014	-2.04	-1.63	-1.89
113	-2.83183183183183	-1.64722569452574	-1.81445395211691	-2.05901051913404	-2.04	-1.63	-1.89
114	-2.83033033033033	-1.64359594012625	-1.81020042446164	-2.05361507483062	-2.04	-1.63	-1.89
115	-2.82882882882883	-1.63996890608717	-1.80595065252471	-2.04822638892961	-2.04	-1.63	-1.89
116	-2.82732732732733	-1.63634459325273	-1.80170463772149	-2.04284446144073	-2.04	-1.63	-1.89
117	-2.82582582582583	-1.63272300246983	-1.79746238147139	-2.03746929237369	-2.04	-1.63	-1.89
118	-2.82432432432432	-1.62910413458811	-1.79322388519784	-2.03210088173822	-2.04	-1.63	-1.89
119	-2.82282282282282	-1.62548799045989	-1.78898915032831	-2.02673922954404	-2.04	-1.63	-1.89
120	-2.82132132132132	-1.62187457094026	-1.78475817829435	-2.02138433580088	-2.04	-1.63	-1.89
121	-2.81981981981982	-1.61826387688701	-1.78053097053157	-2.01603620051845	-2.04	-1.63	-1.89
122	-2.81831831831832	-1.61465590916072	-1.77630752847968	-2.01069482370647	-2.04	-1.63	-1.89
123	-2.81681681681682	-1.61105066862474	-1.77208785358252	-2.00536020537467	-2.04	-1.63	-1.89
124	-2.81531531531532	-1.60744815614519	-1.76787194728804	-2.00003234553276	-2.04	-1.63	-1.89
125	-2.81381381381381	-1.60384837259099	-1.76365981104835	-1.99471124419048	-2.04	-1.63	-1.89
126	-2.81231231231231	-1.60025131883388	-1.75945144631973	-1.98939690135754	-2.04	-1.63	-1.89
127	-2.81081081081081	-1.59665699574842	-1.75524685456263	-1.98408931704366	-2.04	-1.63	-1.89
128	-2.80930930930931	-1.59306540421201	-1.75104603724173	-1.97878849125857	-2.04	-1.63	-1.89
129	-2.80780780780781	-1.58947654510489	-1.74684899582589	-1.97349442401198	-2.04	-1.63	-1.89
130	-2.80630630630631	-1.5858904193102	-1.74265573178824	-1.96820711531362	-2.04	-1.63	-1.89
131	-2.8048048048048	-1.58230702771392	-1.73846624660616	-1.96292656517322	-2.04	-1.63	-1.89
132	-2.8033033033033	-1.57872637120494	-1.7342805417613	-1.95765277360049	-2.04	-1.63	-1.89
133	-2.8018018018018	-1.57514845067508	-1.7300986187396	-1.95238574060516	-2.04	-1.63	-1.89
134	-2.8003003003003	-1.57157326701906	-1.72592047903132	-1.94712546619694	-2.04	-1.63	-1.89
135	-2.7987987987988	-1.56800082113454	-1.72174612413104	-1.94187195038557	-2.04	-1.63	-1.89
136	-2.7972972972973	-1.56443111392213	-1.71757555553769	-1.93662519318076	-2.04	-1.63	-1.89
137	-2.7957957957958	-1.56086414628543	-1.71340877475458	-1.93138519459224	-2.04	-1.63	-1.89
138	-2.79429429429429	-1.55729991913098	-1.7092457832894	-1.92615195462973	-2.04	-1.63	-1.89
139	-2.79279279279279	-1.55373843336836	-1.70508658265423	-1.92092547330294	-2.04	-1.63	-1.89
140	-2.79129129129129	-1.55017968991014	-1.70093117436559	-1.91570575062162	-2.04	-1.63	-1.89
141	-2.78978978978979	-1.54662368967191	-1.69677955994445	-1.91049278659547	-2.04	-1.63	-1.89
142	-2.78828828828829	-1.54307043357232	-1.69263174091622	-1.90528658123422	-2.04	-1.63	-1.89
143	-2.78678678678679	-1.53951992253306	-1.68848771881082	-1.9000871345476	-2.04	-1.63	-1.89
144	-2.78528528528529	-1.5359721574789	-1.68434749516264	-1.89489444654532	-2.04	-1.63	-1.89
145	-2.78378378378378	-1.5324271393377	-1.68021107151062	-1.88970851723711	-2.04	-1.63	-1.89
146	-2.78228228228228	-1.52888486904041	-1.67607844939824	-1.8845293466327	-2.04	-1.63	-1.89
147	-2.78078078078078	-1.52534534752112	-1.67194963037351	-1.8793569347418	-2.04	-1.63	-1.89
148	-2.77927927927928	-1.52180857571703	-1.66782461598906	-1.87419128157414	-2.04	-1.63	-1.89
149	-2.77777777777778	-1.51827455456851	-1.66370340780209	-1.86903238713945	-2.04	-1.63	-1.89
150	-2.77627627627628	-1.5147432850191	-1.65958600737445	-1.86388025144744	-2.04	-1.63	-1.89
151	-2.77477477477477	-1.51121476801549	-1.65547241627262	-1.85873487450785	-2.04	-1.63	-1.89
152	-2.77327327327327	-1.5076890045076	-1.65136263606773	-1.85359625633039	-2.04	-1.63	-1.89
153	-2.77177177177177	-1.50416599544856	-1.6472566683356	-1.84846439692478	-2.04	-1.63	-1.89
154	-2.77027027027027	-1.50064574179472	-1.64315451465678	-1.84333929630076	-2.04	-1.63	-1.89
155	-2.76876876876877	-1.49712824450569	-1.63905617661651	-1.83822095446805	-2.04	-1.63	-1.89
156	-2.76726726726727	-1.49361350454433	-1.63496165580479	-1.83310937143636	-2.04	-1.63	-1.89
157	-2.76576576576577	-1.49010152287679	-1.63087095381638	-1.82800454721543	-2.04	-1.63	-1.89
158	-2.76426426426426	-1.48659230047253	-1.62678407225085	-1.82290648181498	-2.04	-1.63	-1.89
159	-2.76276276276276	-1.4830858383043	-1.62270101271256	-1.81781517524473	-2.04	-1.63	-1.89
160	-2.76126126126126	-1.4795821373482	-1.6186217768107	-1.8127306275144	-2.04	-1.63	-1.89
161	-2.75975975975976	-1.47608119858368	-1.61454636615932	-1.80765283863373	-2.04	-1.63	-1.89
162	-2.75825825825826	-1.47258302299354	-1.61047478237735	-1.80258180861243	-2.04	-1.63	-1.89
163	-2.75675675675676	-1.46908761156398	-1.6064070270886	-1.79751753746023	-2.04	-1.63	-1.89
164	-2.75525525525526	-1.46559496528461	-1.60234310192182	-1.79246002518686	-2.04	-1.63	-1.89
165	-2.75375375375375	-1.46210508514844	-1.59828300851068	-1.78740927180204	-2.04	-1.63	-1.89
166	-2.75225225225225	-1.45861797215191	-1.59422674849383	-1.78236527731549	-2.04	-1.63	-1.89
167	-2.75075075075075	-1.45513362729496	-1.5901743235149	-1.77732804173693	-2.04	-1.63	-1.89
168	-2.74924924924925	-1.45165205158095	-1.58612573522252	-1.7722975650761	-2.04	-1.63	-1.89
169	-2.74774774774775	-1.44817324601677	-1.58208098527036	-1.76727384734272	-2.04	-1.63	-1.89
170	-2.74624624624625	-1.4446972116128	-1.57804007531714	-1.76225688854652	-2.04	-1.63	-1.89
171	-2.74474474474474	-1.44122394938295	-1.57400300702667	-1.75724668869721	-2.04	-1.63	-1.89
172	-2.74324324324324	-1.4377534603447	-1.56996978206783	-1.75224324780452	-2.04	-1.63	-1.89
173	-2.74174174174174	-1.43428574551906	-1.56594040211466	-1.74724656587818	-2.04	-1.63	-1.89
174	-2.74024024024024	-1.43082080593066	-1.56191486884631	-1.74225664292792	-2.04	-1.63	-1.89
175	-2.73873873873874	-1.42735864260771	-1.55789318394714	-1.73727347896346	-2.04	-1.63	-1.89
176	-2.73723723723724	-1.42389925658206	-1.55387534910666	-1.73229707399452	-2.04	-1.63	-1.89
177	-2.73573573573574	-1.42044264888918	-1.54986136601964	-1.72732742803083	-2.04	-1.63	-1.89
178	-2.73423423423423	-1.41698882056823	-1.54585123638606	-1.72236454108211	-2.04	-1.63	-1.89
179	-2.73273273273273	-1.41353777266203	-1.54184496191119	-1.7174084131581	-2.04	-1.63	-1.89
180	-2.73123123123123	-1.41008950621712	-1.53784254430557	-1.71245904426851	-2.04	-1.63	-1.89
181	-2.72972972972973	-1.40664402228374	-1.53384398528507	-1.70751643442308	-2.04	-1.63	-1.89
182	-2.72822822822823	-1.40320132191588	-1.52984928657089	-1.70258058363152	-2.04	-1.63	-1.89
183	-2.72672672672673	-1.39976140617131	-1.5258584498896	-1.69765149190357	-2.04	-1.63	-1.89
184	-2.72522522522523	-1.39632427611156	-1.52187147697317	-1.69272915924895	-2.04	-1.63	-1.89
185	-2.72372372372372	-1.39288993280197	-1.51788836955895	-1.68781358567738	-2.04	-1.63	-1.89
186	-2.72222222222222	-1.3894583773117	-1.51390912938976	-1.6829047711986	-2.04	-1.63	-1.89
187	-2.72072072072072	-1.38602961071375	-1.50993375821389	-1.67800271582233	-2.04	-1.63	-1.89
188	-2.71921921921922	-1.382603634085		-1.5059622577851	-1.67310741955829	-2.04	-1.63	-1.89
189	-2.71771771771772	-1.37918044850621	-1.50199462986266	-1.66821888241621	-2.04	-1.63	-1.89
190	-2.71621621621622	-1.37576005506203	-1.49803087621142	-1.66333710440582	-2.04	-1.63	-1.89
191	-2.71471471471471	-1.37234245484107	-1.49407099860176	-1.65846208553684	-2.04	-1.63	-1.89
192	-2.71321321321321	-1.36892764893586	-1.49011499880968	-1.65359382581901	-2.04	-1.63	-1.89
193	-2.71171171171171	-1.36551563844292	-1.48616287861679	-1.64873232526204	-2.04	-1.63	-1.89
194	-2.71021021021021	-1.36210642446277	-1.48221463981034	-1.64387758387566	-2.04	-1.63	-1.89
195	-2.70870870870871	-1.35870000809992	-1.47827028418327	-1.63902960166961	-2.04	-1.63	-1.89
196	-2.70720720720721	-1.35529639046294	-1.47432981353421	-1.6341883786536	-2.04	-1.63	-1.89
197	-2.70570570570571	-1.35189557266445	-1.47039322966753	-1.62935391483737	-2.04	-1.63	-1.89
198	-2.7042042042042	-1.34849755582116	-1.46646053439334	-1.62452621023063	-2.04	-1.63	-1.89
199	-2.7027027027027	-1.34510234105388	-1.46253172952756	-1.61970526484313	-2.04	-1.63	-1.89
200	-2.7012012012012	-1.34170992948756	-1.45860681689188	-1.61489107868458	-2.04	-1.63	-1.89
201	-2.6996996996997	-1.3383203222513	-1.45468579831387	-1.61008365176471	-2.04	-1.63	-1.89
202	-2.6981981981982	-1.33493352047835	-1.45076867562694	-1.60528298409325	-2.04	-1.63	-1.89
203	-2.6966966966967	-1.33154952530619	-1.4468554506704	-1.60048907567993	-2.04	-1.63	-1.89
204	-2.6951951951952	-1.32816833787651	-1.4429461252895	-1.59570192653447	-2.04	-1.63	-1.89
205	-2.69369369369369	-1.32478995933524	-1.43904070133541	-1.59092153666661	-2.04	-1.63	-1.89
206	-2.69219219219219	-1.3214143908326	-1.43513918066531	-1.58614790608606	-2.04	-1.63	-1.89
207	-2.69069069069069	-1.31804163352308	-1.43124156514237	-1.58138103480256	-2.04	-1.63	-1.89
208	-2.68918918918919	-1.31467168856551	-1.42734785663582	-1.57662092282584	-2.04	-1.63	-1.89
209	-2.68768768768769	-1.31130455712305	-1.42345805702093	-1.57186757016561	-2.04	-1.63	-1.89
210	-2.68618618618619	-1.30794024036322	-1.41957216817909	-1.56712097683162	-2.04	-1.63	-1.89
211	-2.68468468468468	-1.30457873945796	-1.41569019199781	-1.56238114283359	-2.04	-1.63	-1.89
212	-2.68318318318318	-1.30122005558361	-1.41181213037074	-1.55764806818123	-2.04	-1.63	-1.89
213	-2.68168168168168	-1.29786418992095	-1.40793798519774	-1.5529217528843	-2.04	-1.63	-1.89
214	-2.68018018018018	-1.29451114365523	-1.40406775838488	-1.5482021969525	-2.04	-1.63	-1.89
215	-2.67867867867868	-1.29116091797622	-1.40020145184447	-1.54348940039558	-2.04	-1.63	-1.89
216	-2.67717717717718	-1.28781351407817	-1.39633906749512	-1.53878336322325	-2.04	-1.63	-1.89
217	-2.67567567567568	-1.28446893315991	-1.39248060726171	-1.53408408544524	-2.04	-1.63	-1.89
218	-2.67417417417417	-1.28112717642483	-1.3886260730755	-1.5293915670713	-2.04	-1.63	-1.89
219	-2.67267267267267	-1.27778824508092	-1.38477546687411	-1.52470580811113	-2.04	-1.63	-1.89
220	-2.67117117117117	-1.27445214034078	-1.38092879060155	-1.52002680857448	-2.04	-1.63	-1.89
221	-2.66966966966967	-1.27111886342171	-1.37708604620826	-1.51535456847106	-2.04	-1.63	-1.89
222	-2.66816816816817	-1.26778841554564	-1.37324723565119	-1.51068908781062	-2.04	-1.63	-1.89
223	-2.66666666666667	-1.26446079793923	-1.36941236089373	-1.50603036660287	-2.04	-1.63	-1.89
224	-2.66516516516517	-1.26113601183389	-1.36558142390584	-1.50137840485755	-2.04	-1.63	-1.89
225	-2.66366366366366	-1.25781405846576	-1.36175442666404	-1.49673320258438	-2.04	-1.63	-1.89
226	-2.66216216216216	-1.25449493907581	-1.35793137115144	-1.4920947597931	-2.04	-1.63	-1.89
227	-2.66066066066066	-1.25117865490979	-1.35411225935776	-1.48746307649342	-2.04	-1.63	-1.89
228	-2.65915915915916	-1.24786520721833	-1.35029709327943	-1.48283815269509	-2.04	-1.63	-1.89
229	-2.65765765765766	-1.24455459725693	-1.34648587491953	-1.47821998840783	-2.04	-1.63	-1.89
230	-2.65615615615616	-1.24124682628599	-1.3426786062879	-1.47360858364137	-2.04	-1.63	-1.89
231	-2.65465465465465	-1.23794189557084	-1.33887528940112	-1.46900393840544	-2.04	-1.63	-1.89
232	-2.65315315315315	-1.23463980638179	-1.33507592628259	-1.46440605270976	-2.04	-1.63	-1.89
233	-2.65165165165165	-1.23134055999414	-1.33128051896254	-1.45981492656408	-2.04	-1.63	-1.89
234	-2.65015015015015	-1.22804415768821	-1.32748906947805	-1.45523055997811	-2.04	-1.63	-1.89
235	-2.64864864864865	-1.22475060074938	-1.32370157987311	-1.45065295296159	-2.04	-1.63	-1.89
236	-2.64714714714715	-1.22145989046811	-1.31991805219866	-1.44608210552424	-2.04	-1.63	-1.89
237	-2.64564564564565	-1.21817202813998	-1.3161384885126	-1.4415180176758	-2.04	-1.63	-1.89
238	-2.64414414414414	-1.21488701506572	-1.31236289087984	-1.43696068942599	-2.04	-1.63	-1.89
239	-2.64264264264264	-1.21160485255123	-1.30859126137233	-1.43241012078455	-2.04	-1.63	-1.89
240	-2.64114114114114	-1.20832554190763	-1.30482360206912	-1.42786631176121	-2.04	-1.63	-1.89
241	-2.63963963963964	-1.20504908445127	-1.30105991505634	-1.42332926236568	-2.04	-1.63	-1.89
242	-2.63813813813814	-1.20177548150378	-1.29730020242731	-1.41879897260772	-2.04	-1.63	-1.89
243	-2.63663663663664	-1.19850481121935	-1.29354446628252	-1.41427544249704	-2.04	-1.63	-1.89
244	-2.63513513513514	-1.19523692091642	-1.2897927087297	-1.40975867204337	-2.04	-1.63	-1.89
245	-2.63363363363363	-1.19197188911991	-1.28604493188382	-1.40524866125645	-2.04	-1.63	-1.89
246	-2.63213213213213	-1.18870971717285	-1.28230113786718	-1.400745410146		-2.04	-1.63	-1.89
247	-2.63063063063063	-1.18545040642374	-1.2785613288094	-1.39624891872176	-2.04	-1.63	-1.89
248	-2.62912912912913	-1.18219395822655	-1.2748255068475	-1.39175918699345	-2.04	-1.63	-1.89
249	-2.62762762762763	-1.17894037394072	-1.27109367412589	-1.38727621497082	-2.04	-1.63	-1.89
250	-2.62612612612613	-1.17568965493128	-1.26736583279646	-1.38280000266357	-2.04	-1.63	-1.89
251	-2.62462462462462	-1.17244180256879	-1.26364198501858	-1.37833055008146	-2.04	-1.63	-1.89
252	-2.62312312312312	-1.16919681822945	-1.25992213295915	-1.3738678572342	-2.04	-1.63	-1.89
253	-2.62162162162162	-1.16595470329507	-1.25620627879266	-1.36941192413154	-2.04	-1.63	-1.89
254	-2.62012012012012	-1.16271545915319	-1.2524944247012	-1.36496275078319	-2.04	-1.63	-1.89
255	-2.61861861861862	-1.15947908719701	-1.24878657287452	-1.36052033719889	-2.04	-1.63	-1.89
256	-2.61711711711712	-1.15624558882552	-1.24508272551006	-1.35608468338838	-2.04	-1.63	-1.89
257	-2.61561561561562	-1.15301496544348	-1.24138288481299	-1.35165578936137	-2.04	-1.63	-1.89
258	-2.61411411411411	-1.14978721846149	-1.23768705299626	-1.34723365512761	-2.04	-1.63	-1.89
259	-2.61261261261261	-1.14656234929598	-1.23399523228064	-1.34281828069683	-2.04	-1.63	-1.89
260	-2.61111111111111	-1.14334035936931	-1.23030742489477	-1.33840966607875	-2.04	-1.63	-1.89
261	-2.60960960960961	-1.14012125010976	-1.22662363307515	-1.3340078112831	-2.04	-1.63	-1.89
262	-2.60810810810811	-1.13690502295159	-1.22294385906626	-1.32961271631963	-2.04	-1.63	-1.89
263	-2.60660660660661	-1.13369167933507	-1.21926810512056	-1.32522438119805	-2.04	-1.63	-1.89
264	-2.60510510510511	-1.13048122070652	-1.21559637349853	-1.32084280592811	-2.04	-1.63	-1.89
265	-2.6036036036036	-1.12727364851835	-1.21192866646871	-1.31646799051953	-2.04	-1.63	-1.89
266	-2.6021021021021	-1.12406896422911	-1.20826498630778	-1.31209993498204	-2.04	-1.63	-1.89
267	-2.6006006006006	-1.12086716930351	-1.20460533530055	-1.30773863932538	-2.04	-1.63	-1.89
268	-2.5990990990991	-1.11766826521245	-1.20094971574006	-1.30338410355928	-2.04	-1.63	-1.89
269	-2.5975975975976	-1.11447225343312	-1.19729812992757	-1.29903632769346	-2.04	-1.63	-1.89
270	-2.5960960960961	-1.11127913544897	-1.19365058017267	-1.29469531173767	-2.04	-1.63	-1.89
271	-2.59459459459459	-1.10808891274978	-1.19000706879323	-1.29036105570163	-2.04	-1.63	-1.89
272	-2.59309309309309	-1.10490158683173	-1.18636759811555	-1.28603355959508	-2.04	-1.63	-1.89
273	-2.59159159159159	-1.10171715919738	-1.18273217047434	-1.28171282342774	-2.04	-1.63	-1.89
274	-2.59009009009009	-1.09853563135577	-1.17910078821278	-1.27739884720935	-2.04	-1.63	-1.89
275	-2.58858858858859	-1.09535700482242	-1.17547345368258	-1.27309163094965	-2.04	-1.63	-1.89
276	-2.58708708708709	-1.09218128111943	-1.17185016924401	-1.26879117465835	-2.04	-1.63	-1.89
277	-2.58558558558559	-1.08900846177544	-1.16823093726595	-1.26449747834521	-2.04	-1.63	-1.89
278	-2.58408408408408	-1.08583854832574	-1.16461576012595	-1.26021054201994	-2.04	-1.63	-1.89
279	-2.58258258258258	-1.0826715423123	-1.16100464021026	-1.25593036569228	-2.04	-1.63	-1.89
280	-2.58108108108108	-1.07950744528379	-1.15739757991391	-1.25165694937197	-2.04	-1.63	-1.89
281	-2.57957957957958	-1.07634625879567	-1.15379458164071	-1.24739029306873	-2.04	-1.63	-1.89
282	-2.57807807807808	-1.07318798441018	-1.15019564780334	-1.2431303967923	-2.04	-1.63	-1.89
283	-2.57657657657658	-1.07003262369643	-1.14660078082337	-1.23887726055241	-2.04	-1.63	-1.89
284	-2.57507507507508	-1.06688017823043	-1.14300998313134	-1.2346308843588	-2.04	-1.63	-1.89
285	-2.57357357357357	-1.06373064959513	-1.13942325716679	-1.23039126822119	-2.04	-1.63	-1.89
286	-2.57207207207207	-1.06058403938048	-1.1358406053783	-1.22615841214933	-2.04	-1.63	-1.89
287	-2.57057057057057	-1.05744034918347	-1.13226203022358	-1.22193231615293	-2.04	-1.63	-1.89
288	-2.56906906906907	-1.05429958060818	-1.12868753416949	-1.21771298024174	-2.04	-1.63	-1.89
289	-2.56756756756757	-1.05116173526583	-1.12511711969207	-1.2135004044255	-2.04	-1.63	-1.89
290	-2.56606606606607	-1.04802681477483	-1.12155078927666	-1.20929458871392	-2.04	-1.63	-1.89
291	-2.56456456456456	-1.04489482076081	-1.11798854541789	-1.20509553311675	-2.04	-1.63	-1.89
292	-2.56306306306306	-1.0417657548567	-1.11443039061976	-1.20090323764372	-2.04	-1.63	-1.89
293	-2.56156156156156	-1.03863961870278	-1.11087632739568	-1.19671770230456	-2.04	-1.63	-1.89
294	-2.56006006006006	-1.03551641394668	-1.10732635826856	-1.19253892710901	-2.04	-1.63	-1.89
295	-2.55855855855856	-1.03239614224351	-1.10378063927497	-1.18836691206679	-2.04	-1.63	-1.89
296	-2.55705705705706	-1.02927880525583	-1.10023886496914	-1.18420165718765	-2.04	-1.63	-1.89
297	-2.55555555555556	-1.02616440465379	-1.09670119238933	-1.18004316248131	-2.04	-1.63	-1.89
298	-2.55405405405405	-1.02305294211508	-1.09316762409688	-1.17589142795752	-2.04	-1.63	-1.89
299	-2.55255255255255	-1.01994441932509	-1.08963816266286	-1.171746453626		-2.04	-1.63	-1.89
300	-2.55105105105105	-1.01683883797688	-1.08611281066814	-1.16760823949649	-2.04	-1.63	-1.89
301	-2.54954954954955	-1.01373619977127	-1.08259157070346	-1.16347678557871	-2.04	-1.63	-1.89
302	-2.54804804804805	-1.0106365064169	-1.07907444536947	-1.15935209188242	-2.04	-1.63	-1.89
303	-2.54654654654655	-1.00753975963028	-1.0755614372768	-1.15523415841733	-2.04	-1.63	-1.89
304	-2.54504504504505	-1.00444596113583	-1.07205254904611	-1.15112298519319	-2.04	-1.63	-1.89
305	-2.54354354354354	-1.00135511266595	-1.06854778330814	-1.14701857221972	-2.04	-1.63	-1.89
306	-2.54204204204204	-0.998267215961094	-1.0650471427038	-1.14292091950667	-2.04	-1.63	-1.89
307	-2.54054054054054	-0.995182272769781	-1.06155062988418	-1.13883002706377	-2.04	-1.63	-1.89
308	-2.53903903903904	-0.992100284848703	-1.05805824751067	-1.13474589490074	-2.04	-1.63	-1.89
309	-2.53753753753754	-0.989021253962755	-1.05456999825498	-1.13066852302733	-2.04	-1.63	-1.89
310	-2.53603603603604	-0.985945181885099	-1.05108588479919	-1.12659791145327	-2.04	-1.63	-1.89
311	-2.53453453453453	-0.982872070397231	-1.04760590983585	-1.1225340601883	-2.04	-1.63	-1.89
312	-2.53303303303303	-0.979801921289032	-1.04413007606803	-1.11847696924214	-2.04	-1.63	-1.89
313	-2.53153153153153	-0.976734736358838	-1.04065838620935	-1.11442663862454	-2.04	-1.63	-1.89
314	-2.53003003003003	-0.973670517413492	-1.03719084298409	-1.11038306834522	-2.04	-1.63	-1.89
315	-2.52852852852853	-0.970609266268417	-1.03372744912722	-1.10634625841393	-2.04	-1.63	-1.89
316	-2.52702702702703	-0.967550984747669	-1.03026820738448	-1.1023162088404	-2.04	-1.63	-1.89
317	-2.52552552552553	-0.964495674684007	-1.02681312051245	-1.09829291963436	-2.04	-1.63	-1.89
318	-2.52402402402402	-0.961443337918955	-1.02336219127858	-1.09427639080555	-2.04	-1.63	-1.89
319	-2.52252252252252	-0.958393976302867	-1.01991542246129	-1.0902666223637	-2.04	-1.63	-1.89
320	-2.52102102102102	-0.955347591694991	-1.01647281685004	-1.08626361431855	-2.04	-1.63	-1.89
321	-2.51951951951952	-0.952304185963538	-1.01303437724537	-1.08226736667984	-2.04	-1.63	-1.89
322	-2.51801801801802	-0.949263760985745	-1.00960010645898	-1.07827787945729	-2.04	-1.63	-1.89
323	-2.51651651651652	-0.946226318647951	-1.00617000731379	-1.07429515266065	-2.04	-1.63	-1.89
324	-2.51501501501502	-0.943191860845651	-1.00274408264403	-1.07031918629964	-2.04	-1.63	-1.89
325	-2.51351351351351	-0.940160389483576	-0.999322335295285	-1.06634998038402	-2.04	-1.63	-1.89
326	-2.51201201201201	-0.937131906475763	-0.995904768124576	-1.0623875349235	-2.04	-1.63	-1.89
327	-2.51051051051051	-0.934106413745616	-0.992491384000427	-1.05843184992783	-2.04	-1.63	-1.89
328	-2.50900900900901	-0.931083913225989	-0.989082185802933	-1.05448292540674	-2.04	-1.63	-1.89
329	-2.50750750750751	-0.928064406859247	-0.985677176423836	-1.05054076136997	-2.04	-1.63	-1.89
330	-2.50600600600601	-0.925047896597346	-0.982276358766592	-1.04660535782725	-2.04	-1.63	-1.89
331	-2.5045045045045	-0.922034384401903	-0.978879735746448	-1.04267671478832	-2.04	-1.63	-1.89
332	-2.503003003003		-0.919023872244269	-0.97548731029051	-1.03875483226292	-2.04	-1.63	-1.89
333	-2.5015015015015	-0.916016362105611	-0.97209908533782	-1.03483971026077	-2.04	-1.63	-1.89
334	-2.5			-0.913011855976977	-0.968715063839429	-1.03093134879163	-2.04	-1.63	-1.89
335	-2.4984984984985	-0.910010355859381	-0.965335248758472	-1.02702974786522	-2.04	-1.63	-1.89
336	-2.496996996997		-0.907011863763876	-0.961959643070241	-1.02313490749128	-2.04	-1.63	-1.89
337	-2.4954954954955	-0.904016381711631	-0.958588249762265	-1.01924682767954	-2.04	-1.63	-1.89
338	-2.49399399399399	-0.901023911734019	-0.955221071834383	-1.01536550843975	-2.04	-1.63	-1.89
339	-2.49249249249249	-0.898034455872684	-0.951858112298824	-1.01149094978163	-2.04	-1.63	-1.89
340	-2.49099099099099	-0.895048016179631	-0.948499374180284	-1.00762315171493	-2.04	-1.63	-1.89
341	-2.48948948948949	-0.892064594717302	-0.945144860516004	-1.00376211424938	-2.04	-1.63	-1.89
342	-2.48798798798799	-0.889084193558664	-0.941794574355849	-0.999907837394724	-2.04	-1.63	-1.89
343	-2.48648648648649	-0.886106814787287	-0.938448518762392	-0.996060321160689	-2.04	-1.63	-1.89
344	-2.48498498498498	-0.88313246049743	-0.935106696810989	-0.992219565557015	-2.04	-1.63	-1.89
345	-2.48348348348348	-0.88016113279413	-0.931769111589863	-0.988385570593439	-2.04	-1.63	-1.89
346	-2.48198198198198	-0.877192833793281	-0.928435766200187	-0.984558336279699	-2.04	-1.63	-1.89
347	-2.48048048048048	-0.874227565621726	-0.925106663756164	-0.980737862625528	-2.04	-1.63	-1.89
348	-2.47897897897898	-0.871265330417347	-0.921781807385118	-0.976924149640669	-2.04	-1.63	-1.89
349	-2.47747747747748	-0.868306130329145	-0.918461200227567	-0.973117197334856	-2.04	-1.63	-1.89
350	-2.47597597597598	-0.865349967517341	-0.915144845437316	-0.969317005717825	-2.04	-1.63	-1.89
351	-2.47447447447447	-0.862396844153459	-0.911832746181542	-0.965523574799314	-2.04	-1.63	-1.89
352	-2.47297297297297	-0.859446762420422	-0.908524905640875	-0.96173690458906	-2.04	-1.63	-1.89
353	-2.47147147147147	-0.856499724512645	-0.905221327009496	-0.957956995096801	-2.04	-1.63	-1.89
354	-2.46996996996997	-0.853555732636126	-0.901922013495215	-0.954183846332274	-2.04	-1.63	-1.89
355	-2.46846846846847	-0.850614789008544	-0.898626968319563	-0.950417458305217	-2.04	-1.63	-1.89
356	-2.46696696696697	-0.847676895859356	-0.895336194717883	-0.946657831025366	-2.04	-1.63	-1.89
357	-2.46546546546547	-0.84474205542989	-0.892049695939419	-0.942904964502459	-2.04	-1.63	-1.89
358	-2.46396396396396	-0.84181026997345	-0.888767475247411	-0.939158858746234	-2.04	-1.63	-1.89
359	-2.46246246246246	-0.838881541755407	-0.885489535919181	-0.93541951376643	-2.04	-1.63	-1.89
360	-2.46096096096096	-0.83595587305331	-0.88221588124623	-0.931686929572782	-2.04	-1.63	-1.89
361	-2.45945945945946	-0.833033266156978	-0.87894651453433	-0.92796110617503	-2.04	-1.63	-1.89
362	-2.45795795795796	-0.830113723368609	-0.87568143910362	-0.924242043582909	-2.04	-1.63	-1.89
363	-2.45645645645646	-0.827197247002886	-0.872420658288706	-0.920529741806161	-2.04	-1.63	-1.89
364	-2.45495495495495	-0.824283839387074	-0.869164175438743	-0.916824200854521	-2.04	-1.63	-1.89
365	-2.45345345345345	-0.821373502861135	-0.865911993917548	-0.913125420737729	-2.04	-1.63	-1.89
366	-2.45195195195195	-0.818466239777833	-0.862664117103691	-0.909433401465522	-2.04	-1.63	-1.89
367	-2.45045045045045	-0.815562052502842	-0.859420548390593	-0.905748143047636	-2.04	-1.63	-1.89
368	-2.44894894894895	-0.812660943414859	-0.85618129118663	-0.902069645493813	-2.04	-1.63	-1.89
369	-2.44744744744745	-0.809762914905714	-0.852946348915228	-0.898397908813789	-2.04	-1.63	-1.89
370	-2.44594594594595	-0.806867969380482	-0.849715725014975	-0.894732933017304	-2.04	-1.63	-1.89
371	-2.44444444444444	-0.803976109257602	-0.84648942293971	-0.891074718114094	-2.04	-1.63	-1.89
372	-2.44294294294294	-0.801087336968987	-0.843267446158637	-0.8874232641139	-2.04	-1.63	-1.89
373	-2.44144144144144	-0.798201654960147	-0.840049798156428	-0.883778571026458	-2.04	-1.63	-1.89
374	-2.43993993993994	-0.795319065690303	-0.836836482433327	-0.880140638861511	-2.04	-1.63	-1.89
375	-2.43843843843844	-0.792439571632511	-0.833627502505254	-0.876509467628792	-2.04	-1.63	-1.89
376	-2.43693693693694	-0.789563175273779	-0.830422861903919	-0.872885057338045	-2.04	-1.63	-1.89
377	-2.43543543543544	-0.786689879115192	-0.827222564176922	-0.869267407999003	-2.04	-1.63	-1.89
378	-2.43393393393393	-0.783819685672043	-0.824026612887877	-0.86565651962141	-2.04	-1.63	-1.89
379	-2.43243243243243	-0.780952597473947	-0.820835011616506	-0.862052392215003	-2.04	-1.63	-1.89
380	-2.43093093093093	-0.778088617064976	-0.817647763958761	-0.858455025789521	-2.04	-1.63	-1.89
381	-2.42942942942943	-0.775227747003787	-0.814464873526932	-0.854864420354703	-2.04	-1.63	-1.89
382	-2.42792792792793	-0.772369989863753	-0.811286343949769	-0.851280575920288	-2.04	-1.63	-1.89
383	-2.42642642642643	-0.769515348233098	-0.808112178872585	-0.847703492496016	-2.04	-1.63	-1.89
384	-2.42492492492492	-0.766663824715022	-0.804942381957382	-0.844133170091626	-2.04	-1.63	-1.89
385	-2.42342342342342	-0.763815421927847	-0.801776956882964	-0.840569608716855	-2.04	-1.63	-1.89
386	-2.42192192192192	-0.760970142505149	-0.798615907345056	-0.837012808381446	-2.04	-1.63	-1.89
387	-2.42042042042042	-0.758127989095899	-0.79545923705642	-0.833462769095134	-2.04	-1.63	-1.89
388	-2.41891891891892	-0.7552889643646	-0.792306949746986	-0.829919490867664	-2.04	-1.63	-1.89
389	-2.41741741741742	-0.752453070991438	-0.789159049163962	-0.826382973708772	-2.04	-1.63	-1.89
390	-2.41591591591592	-0.749620311672416	-0.786015539071962	-0.822853217628198	-2.04	-1.63	-1.89
391	-2.41441441441441	-0.74679068911951	-0.782876423253134	-0.819330222635682	-2.04	-1.63	-1.89
392	-2.41291291291291	-0.743964206060809	-0.779741705507277	-0.815813988740963	-2.04	-1.63	-1.89
393	-2.41141141141141	-0.741140865240673	-0.776611389651977	-0.812304515953783	-2.04	-1.63	-1.89
394	-2.40990990990991	-0.738320669419878	-0.773485479522727	-0.808801804283879	-2.04	-1.63	-1.89
395	-2.40840840840841	-0.735503621375772	-0.770363978973063	-0.805305853740993	-2.04	-1.63	-1.89
396	-2.40690690690691	-0.732689723902436	-0.767246891874687	-0.801816664334864	-2.04	-1.63	-1.89
397	-2.40540540540541	-0.729878979810833	-0.764134222117604	-0.798334236075231	-2.04	-1.63	-1.89
398	-2.4039039039039	-0.727071391928979	-0.761025973610258	-0.794858568971837	-2.04	-1.63	-1.89
399	-2.4024024024024	-0.724266963102093	-0.757922150279658	-0.791389663034421	-2.04	-1.63	-1.89
400	-2.4009009009009	-0.721465696192774	-0.754822756071519	-0.787927518272721	-2.04	-1.63	-1.89
401	-2.3993993993994	-0.718667594081155	-0.751727794950399	-0.784472134696481	-2.04	-1.63	-1.89
402	-2.3978978978979	-0.71587265966508	-0.748637270899837	-0.781023512315438	-2.04	-1.63	-1.89
403	-2.3963963963964	-0.713080895860277	-0.745551187922494	-0.777581651139335	-2.04	-1.63	-1.89
404	-2.39489489489489	-0.710292305600521	-0.74246955004029	-0.774146551177911	-2.04	-1.63	-1.89
405	-2.39339339339339	-0.707506891837821	-0.739392361294553	-0.770718212440906	-2.04	-1.63	-1.89
406	-2.39189189189189	-0.704724657542588	-0.736319625746158	-0.767296634938062	-2.04	-1.63	-1.89
407	-2.39039039039039	-0.701945605703821	-0.733251347475676	-0.763881818679119	-2.04	-1.63	-1.89
408	-2.38888888888889	-0.699169739329294	-0.730187530583521	-0.760473763673818	-2.04	-1.63	-1.89
409	-2.38738738738739	-0.69639706144573	-0.727128179190095	-0.7570724699319	-2.04	-1.63	-1.89
410	-2.38588588588589	-0.693627651506861	-0.724073297435944	-0.753677937463105	-2.04	-1.63	-1.89
411	-2.38438438438438	-0.690861359107368	-0.721022889481905	-0.750290166277175	-2.04	-1.63	-1.89
412	-2.38288288288288	-0.688098264397081	-0.717976959509262	-0.746909156383849	-2.04	-1.63	-1.89
413	-2.38138138138138	-0.685338370480457	-0.714935511719901	-0.743534907792871	-2.04	-1.63	-1.89
414	-2.37987987987988	-0.68258168048187	-0.711898550336464	-0.740167420513981	-2.04	-1.63	-1.89
415	-2.37837837837838	-0.679828197545818	-0.708866079602512	-0.736806694556918	-2.04	-1.63	-1.89
416	-2.37687687687688	-0.677077924837121	-0.705838103782678	-0.733452729931425	-2.04	-1.63	-1.89
417	-2.37537537537538	-0.674330865541137	-0.702814627162835	-0.730105526647243	-2.04	-1.63	-1.89
418	-2.37387387387387	-0.671587022863963	-0.699795654050259	-0.726765084714114	-2.04	-1.63	-1.89
419	-2.37237237237237	-0.668846400032653	-0.696781188773786	-0.723431404141779	-2.04	-1.63	-1.89
420	-2.37087087087087	-0.666109000295431	-0.69377123568399	-0.72010448493998	-2.04	-1.63	-1.89
421	-2.36936936936937	-0.663374826921913	-0.690765799153342	-0.716784327118457	-2.04	-1.63	-1.89
422	-2.36786786786787	-0.660643883203322	-0.687765036270053	-0.713470930686952	-2.04	-1.63	-1.89
423	-2.36636636636637	-0.657916172452726	-0.68476864442299	-0.710164295655207	-2.04	-1.63	-1.89
424	-2.36486486486486	-0.655191698005253	-0.68177678239478	-0.706864422032964	-2.04	-1.63	-1.89
425	-2.36336336336336	-0.652470463218331	-0.678789454647227	-0.703571309829966	-2.04	-1.63	-1.89
426	-2.36186186186186	-0.64975247147192	-0.675806665664901	-0.700284959055953	-2.04	-1.63	-1.89
427	-2.36036036036036	-0.647037726168751	-0.672828419955326	-0.697005369720665	-2.04	-1.63	-1.89
428	-2.35885885885886	-0.64432623073457	-0.669854722049162	-0.693732541833848	-2.04	-1.63	-1.89
429	-2.35735735735736	-0.641617988618382	-0.66688557650038	-0.690466475405242	-2.04	-1.63	-1.89
430	-2.35585585585586	-0.638913003292699	-0.663920987886455	-0.68720717044459	-2.04	-1.63	-1.89
431	-2.35435435435435	-0.636211278253797	-0.660960960808552	-0.683954626961633	-2.04	-1.63	-1.89
432	-2.35285285285285	-0.633512817021967	-0.658005499891712	-0.680708844966113	-2.04	-1.63	-1.89
433	-2.35135135135135	-0.630817623141784	-0.655054609785053	-0.677469824467773	-2.04	-1.63	-1.89
434	-2.34984984984985	-0.628125700182364	-0.652108295161955	-0.674237565476356	-2.04	-1.63	-1.89
435	-2.34834834834835	-0.625437051737634	-0.649166560720258	-0.671012068001604	-2.04	-1.63	-1.89
436	-2.34684684684685	-0.62275168142661	-0.646229411182464	-0.667793332053257	-2.04	-1.63	-1.89
437	-2.34534534534535	-0.620069592893667	-0.643296851295933	-0.664581357641061	-2.04	-1.63	-1.89
438	-2.34384384384384	-0.617390789808825	-0.640368885833092	-0.661376144774756	-2.04	-1.63	-1.89
439	-2.34234234234234	-0.61471527586803	-0.637445519591631	-0.658177693464087	-2.04	-1.63	-1.89
440	-2.34084084084084	-0.61204305479345	-0.634526757394717	-0.654986003718794	-2.04	-1.63	-1.89
441	-2.33933933933934	-0.609374130333764	-0.631612604091205	-0.651801075548623	-2.04	-1.63	-1.89
442	-2.33783783783784	-0.606708506264461	-0.628703064555841	-0.648622908963313	-2.04	-1.63	-1.89
443	-2.33633633633634	-0.60404618638815	-0.625798143689491	-0.645451503972609	-2.04	-1.63	-1.89
444	-2.33483483483483	-0.60138717453486	-0.622897846419342	-0.642286860586254	-2.04	-1.63	-1.89
445	-2.33333333333333	-0.598731474562357	-0.620002177699133	-0.639128978813991	-2.04	-1.63	-1.89
446	-2.33183183183183	-0.596079090356465	-0.617111142509373	-0.635977858665563	-2.04	-1.63	-1.89
447	-2.33033033033033	-0.593430025831385	-0.614224745857563	-0.632833500150712	-2.04	-1.63	-1.89
448	-2.32882882882883	-0.590784284930025	-0.611342992778431	-0.629695903279182	-2.04	-1.63	-1.89
449	-2.32732732732733	-0.588141871624336	-0.60846588833415	-0.626565068060716	-2.04	-1.63	-1.89
450	-2.32582582582583	-0.585502789915647	-0.605593437614581	-0.623440994505058	-2.04	-1.63	-1.89
451	-2.32432432432432	-0.582867043835012	-0.602725645737503	-0.620323682621951	-2.04	-1.63	-1.89
452	-2.32282282282282	-0.580234637443561	-0.599862517848853	-0.617213132421137	-2.04	-1.63	-1.89
453	-2.32132132132132	-0.577605574832856	-0.597004059122964	-0.614109343912361	-2.04	-1.63	-1.89
454	-2.31981981981982	-0.574979860125252	-0.594150274762812	-0.611012317105367	-2.04	-1.63	-1.89
455	-2.31831831831832	-0.572357497474265	-0.59130117000026	-0.607922052009897	-2.04	-1.63	-1.89
456	-2.31681681681682	-0.569738491064945	-0.588456750096306	-0.604838548635696	-2.04	-1.63	-1.89
457	-2.31531531531532	-0.567122845114259	-0.585617020341341	-0.601761806992506	-2.04	-1.63	-1.89
458	-2.31381381381381	-0.564510563871476	-0.5827819860554	-0.598691827090073	-2.04	-1.63	-1.89
459	-2.31231231231231	-0.561901651618559	-0.579951652588419	-0.595628608938139	-2.04	-1.63	-1.89
460	-2.31081081081081	-0.559296112670568	-0.577126025320501	-0.592572152546449	-2.04	-1.63	-1.89
461	-2.30930930930931	-0.556693951376064	-0.574305109662176	-0.589522457924747	-2.04	-1.63	-1.89
462	-2.30780780780781	-0.554095172117522	-0.571488911054673	-0.586479525082775	-2.04	-1.63	-1.89
463	-2.30630630630631	-0.551499779311757	-0.56867743497019	-0.583443354030279	-2.04	-1.63	-1.89
464	-2.3048048048048	-0.548907777410343	-0.565870686912167	-0.580413944777004	-2.04	-1.63	-1.89
465	-2.3033033033033	-0.546319170900057	-0.563068672415565	-0.577391297332691	-2.04	-1.63	-1.89
466	-2.3018018018018	-0.543733964303316	-0.560271397047145	-0.574375411707087	-2.04	-1.63	-1.89
467	-2.3003003003003	-0.541152162178633	-0.557478866405757	-0.571366287909935	-2.04	-1.63	-1.89
468	-2.2987987987988	-0.538573769121069	-0.554691086122625	-0.568363925950979	-2.04	-1.63	-1.89
469	-2.2972972972973	-0.535998789762708	-0.55190806186164	-0.565368325839965	-2.04	-1.63	-1.89
470	-2.2957957957958	-0.533427228773123	-0.549129799319654	-0.562379487586637	-2.04	-1.63	-1.89
471	-2.29429429429429	-0.530859090859867	-0.546356304226782	-0.559397411200739	-2.04	-1.63	-1.89
472	-2.29279279279279	-0.52829438076896	-0.543587582346699	-0.556422096692014	-2.04	-1.63	-1.89
473	-2.29129129129129	-0.525733103285398	-0.540823639476956	-0.553453544070211	-2.04	-1.63	-1.89
474	-2.28978978978979	-0.523175263233652	-0.538064481449283	-0.55049175334507	-2.04	-1.63	-1.89
475	-2.28828828828829	-0.520620865478196	-0.535310114129903	-0.547536724526339	-2.04	-1.63	-1.89
476	-2.28678678678679	-0.518069914924031	-0.532560543419857	-0.544588457623762	-2.04	-1.63	-1.89
477	-2.28528528528529	-0.51552241651723	-0.529815775255321	-0.541646952647082	-2.04	-1.63	-1.89
478	-2.28378378378378	-0.512978375245479	-0.527075815607936	-0.538712209606046	-2.04	-1.63	-1.89
479	-2.28228228228228	-0.510437796138645	-0.524340670485136	-0.535784228510399	-2.04	-1.63	-1.89
480	-2.28078078078078	-0.507900684269334	-0.521610345930482	-0.532863009369886	-2.04	-1.63	-1.89
481	-2.27927927927928	-0.505367044753484	-0.51888484802401	-0.529948552194251	-2.04	-1.63	-1.89
482	-2.27777777777778	-0.502836882750943	-0.516164182882562	-0.52704085699324	-2.04	-1.63	-1.89
483	-2.27627627627628	-0.500310203466087	-0.513448356660148	-0.524139923776598	-2.04	-1.63	-1.89
484	-2.27477477477477	-0.497787012148416	-0.510737375548287	-0.521245752554071	-2.04	-1.63	-1.89
485	-2.27327327327327	-0.495267314093196	-0.508031245776372	-0.518358343335403	-2.04	-1.63	-1.89
486	-2.27177177177177	-0.492751114642086	-0.505329973612031	-0.515477696130341	-2.04	-1.63	-1.89
487	-2.27027027027027	-0.490238419183792	-0.502633565361489	-0.512603810948629	-2.04	-1.63	-1.89
488	-2.26876876876877	-0.487729233154731	-0.499942027369951	-0.509736687800013	-2.04	-1.63	-1.89
489	-2.26726726726727	-0.485223562039706	-0.497255366021965	-0.50687632669424	-2.04	-1.63	-1.89
490	-2.26576576576577	-0.482721411372594	-0.494573587741816	-0.504022727641054	-2.04	-1.63	-1.89
491	-2.26426426426426	-0.480222786737052	-0.491896698993906	-0.501175890650201	-2.04	-1.63	-1.89
492	-2.26276276276276	-0.477727693767228	-0.489224706283148	-0.498335815731425	-2.04	-1.63	-1.89
493	-2.26126126126126	-0.475236138148502	-0.486557616155367	-0.495502502894476	-2.04	-1.63	-1.89
494	-2.25975975975976	-0.472748125618225	-0.483895435197697	-0.492675952149098	-2.04	-1.63	-1.89
495	-2.25825825825826	-0.47026366196648	-0.481238170038994	-0.489856163505035	-2.04	-1.63	-1.89
496	-2.25675675675676	-0.467782753036866	-0.47858582735025	-0.487043136972036	-2.04	-1.63	-1.89
497	-2.25525525525526	-0.46530540472728	-0.475938413845009	-0.484236872559844	-2.04	-1.63	-1.89
498	-2.25375375375375	-0.46283162299074	-0.473295936279799	-0.481437370278209	-2.04	-1.63	-1.89
499	-2.25225225225225	-0.460361413836198	-0.470658401454555	-0.478644630136873	-2.04	-1.63	-1.89
500	-2.25075075075075	-0.457894783329392	-0.468025816213066	-0.475858652145584	-2.04	-1.63	-1.89
501	-2.24924924924925	-0.455431737593706	-0.465398187443412	-0.473079436314091	-2.04	-1.63	-1.89
502	-2.24774774774775	-0.45297235912646	-0.462775522078413	-0.470306982652135	-2.04	-1.63	-1.89
503	-2.24624624624625	-0.450516500378705	-0.460157827096093	-0.467541291169467	-2.04	-1.63	-1.89
504	-2.24474474474474	-0.44806424513521	-0.457545109520136	-0.464782361875831	-2.04	-1.63	-1.89
505	-2.24324324324324	-0.445615599758935	-0.454937376420354	-0.462030194780974	-2.04	-1.63	-1.89
506	-2.24174174174174	-0.443170570675082	-0.45233463491317	-0.459284789894644	-2.04	-1.63	-1.89
507	-2.24024024024024	-0.440729164372059	-0.44973689216209	-0.456546147226585	-2.04	-1.63	-1.89
508	-2.23873873873874	-0.438291387402494	-0.447144155378204	-0.453814266786545	-2.04	-1.63	-1.89
509	-2.23723723723724	-0.435857246384246	-0.444556431820677	-0.451089148584272	-2.04	-1.63	-1.89
510	-2.23573573573574	-0.433426748001456	-0.44197372879725	-0.448370792629511	-2.04	-1.63	-1.89
511	-2.23423423423423	-0.430999899005616	-0.43939605366476	-0.445659198932011	-2.04	-1.63	-1.89
512	-2.23273273273273	-0.428576706216653	-0.436823413829645	-0.442954367501515	-2.04	-1.63	-1.89
513	-2.23123123123123	-0.426157176524057	-0.434255816748484	-0.440256298347775	-2.04	-1.63	-1.89
514	-2.22972972972973	-0.423741316888018	-0.431693269928525	-0.437564991480534	-2.04	-1.63	-1.89
515	-2.22822822822823	-0.421329134340592	-0.429135780928222	-0.43488044690954	-2.04	-1.63	-1.89
516	-2.22672672672673	-0.418920635986906	-0.426583357357796	-0.432202664644543	-2.04	-1.63	-1.89
517	-2.22522522522523	-0.416515829006368	-0.424036006879781	-0.429531644695286	-2.04	-1.63	-1.89
518	-2.22372372372372	-0.414114720653934	-0.4214937372096	-0.426867387071519	-2.04	-1.63	-1.89
519	-2.22222222222222	-0.411717318261379	-0.418956556116135	-0.42420989178299	-2.04	-1.63	-1.89
520	-2.22072072072072	-0.409323629238614	-0.416424471422309	-0.421559158839443	-2.04	-1.63	-1.89
521	-2.21921921921922	-0.406933661075029	-0.413897491005684	-0.418915188250629	-2.04	-1.63	-1.89
522	-2.21771771771772	-0.404547421340867	-0.411375622799057	-0.416277980026293	-2.04	-1.63	-1.89
523	-2.21621621621622	-0.402164917688638	-0.408858874791075	-0.413647534176184	-2.04	-1.63	-1.89
524	-2.21471471471471	-0.399786157854555	-0.40634725502685	-0.411023850710049	-2.04	-1.63	-1.89
525	-2.21321321321321	-0.397411149660019	-0.403840771608592	-0.408406929637635	-2.04	-1.63	-1.89
526	-2.21171171171171	-0.395039901013136	-0.401339432696251	-0.405796770968693	-2.04	-1.63	-1.89
527	-2.21021021021021	-0.392672419910262	-0.398843246508154	-0.403193374712966	-2.04	-1.63	-1.89
528	-2.20870870870871	-0.390308714437605	-0.396352221321682	-0.400596740880205	-2.04	-1.63	-1.89
529	-2.20720720720721	-0.387948792772851	-0.393866365473924	-0.398006869480157	-2.04	-1.63	-1.89
530	-2.20570570570571	-0.385592663186841	-0.391385687362367	-0.39542376052257	-2.04	-1.63	-1.89
531	-2.2042042042042	-0.383240334045287	-0.388910195445583	-0.392847414017193	-2.04	-1.63	-1.89
532	-2.2027027027027	-0.380891813810533	-0.38643989824393	-0.390277829973771	-2.04	-1.63	-1.89
533	-2.2012012012012	-0.378547111043363	-0.383974804340267	-0.387715008402056	-2.04	-1.63	-1.89
534	-2.1996996996997	-0.376206234404856	-0.381514922380678	-0.385158949311795	-2.04	-1.63	-1.89
535	-2.1981981981982	-0.373869192658287	-0.379060261075207	-0.382609652712734	-2.04	-1.63	-1.89
536	-2.1966966966967	-0.371535994671084	-0.37661082919861	-0.380067118614625	-2.04	-1.63	-1.89
537	-2.1951951951952	-0.369206649416829	-0.374166635591109	-0.377531347027213	-2.04	-1.63	-1.89
538	-2.19369369369369	-0.366881165977328	-0.371727689159171	-0.375002337960248	-2.04	-1.63	-1.89
539	-2.19219219219219	-0.364559553544716	-0.369293998876288	-0.372480091423479	-2.04	-1.63	-1.89
540	-2.19069069069069	-0.362241821423641	-0.366865573783778	-0.369964607426652	-2.04	-1.63	-1.89
541	-2.18918918918919	-0.359927979033493	-0.364442422991597	-0.367455885979519	-2.04	-1.63	-1.89
542	-2.18768768768769	-0.357618035910706	-0.362024555679162	-0.364953927091827	-2.04	-1.63	-1.89
543	-2.18618618618619	-0.35531200171111	-0.359611981096191	-0.362458730773325	-2.04	-1.63	-1.89
544	-2.18468468468468	-0.353009886212373	-0.357204708563556	-0.359970297033761	-2.04	-1.63	-1.89
545	-2.18318318318318	-0.350711699316483	-0.354802747474147	-0.357488625882883	-2.04	-1.63	-1.89
546	-2.18168168168168	-0.348417451052333	-0.352406107293761	-0.355013717330443	-2.04	-1.63	-1.89
547	-2.18018018018018	-0.346127151578349	-0.350014797561991	-0.352545571386187	-2.04	-1.63	-1.89
548	-2.17867867867868	-0.343840811185225	-0.347628827893142	-0.350084188059866	-2.04	-1.63	-1.89
549	-2.17717717717718	-0.341558440298712	-0.345248207977158	-0.347629567361228	-2.04	-1.63	-1.89
550	-2.17567567567568	-0.339280049482514	-0.342872947580568	-0.345181709300022	-2.04	-1.63	-1.89
551	-2.17417417417417	-0.337005649441249	-0.340503056547445	-0.342740613885997	-2.04	-1.63	-1.89
552	-2.17267267267267	-0.334735251023517	-0.33813854480038	-0.340306281128903	-2.04	-1.63	-1.89
553	-2.17117117117117	-0.332468865225048	-0.33577942234148	-0.337878711038489	-2.04	-1.63	-1.89
554	-2.16966966966967	-0.33020650319196	-0.333425699253379	-0.335457903624504	-2.04	-1.63	-1.89
555	-2.16816816816817	-0.327948176224101	-0.331077385700268	-0.333043858896697	-2.04	-1.63	-1.89
556	-2.16666666666667	-0.325693895778519	-0.32873449192894	-0.330636576864819	-2.04	-1.63	-1.89
557	-2.16516516516517	-0.323443673473017	-0.326397028269861	-0.328236057538618	-2.04	-1.63	-1.89
558	-2.16366366366366	-0.321197521089835	-0.324065005138249	-0.325842300927844	-2.04	-1.63	-1.89
559	-2.16216216216216	-0.318955450579455	-0.32173843303519	-0.323455307042247	-2.04	-1.63	-1.89
560	-2.16066066066066	-0.316717474064512	-0.319417322548752	-0.321075075891575	-2.04	-1.63	-1.89
561	-2.15915915915916	-0.314483603843852	-0.317101684355141	-0.31870160748558	-2.04	-1.63	-1.89
562	-2.15765765765766	-0.312253852396714	-0.314791529219858	-0.31633490183401	-2.04	-1.63	-1.89
563	-2.15615615615616	-0.310028232387047	-0.312486867998896	-0.313974958946616	-2.04	-1.63	-1.89
564	-2.15465465465465	-0.307806756667989	-0.310187711639948	-0.311621778833148	-2.04	-1.63	-1.89
565	-2.15315315315315	-0.30558943828648	-0.307894071183638	-0.309275361503354	-2.04	-1.63	-1.89
566	-2.15165165165165	-0.303376290488047	-0.305605957764779	-0.306935706966986	-2.04	-1.63	-1.89
567	-2.15015015015015	-0.301167326721749	-0.303323382613653	-0.304602815233794	-2.04	-1.63	-1.89
568	-2.14864864864865	-0.29896256064529	-0.301046357057315	-0.302276686313527	-2.04	-1.63	-1.89
569	-2.14714714714715	-0.29676200613033	-0.298774892520918	-0.299957320215936	-2.04	-1.63	-1.89
570	-2.14564564564565	-0.294565677267963	-0.296509000529076	-0.29764471695077	-2.04	-1.63	-1.89
571	-2.14414414414414	-0.292373588374415	-0.294248692707236	-0.295338876527781	-2.04	-1.63	-1.89
572	-2.14264264264264	-0.290185753996932	-0.291993980783088	-0.293039798956718	-2.04	-1.63	-1.89
573	-2.14114114114114	-0.288002188919897	-0.289744876588		-0.290747484247332	-2.04	-1.63	-1.89
574	-2.13963963963964	-0.285822908171169	-0.287501392058481	-0.288461932409373	-2.04	-1.63	-1.89
575	-2.13813813813814	-0.283647927028662	-0.285263539237669	-0.286183143452591	-2.04	-1.63	-1.89
576	-2.13663663663664	-0.281477261027176	-0.283031330276856	-0.283911117386739	-2.04	-1.63	-1.89
577	-2.13513513513514	-0.279310925965489	-0.280804777437035	-0.281645854221565	-2.04	-1.63	-1.89
578	-2.13363363363363	-0.277148937913727	-0.278583893090483	-0.279387353966821	-2.04	-1.63	-1.89
579	-2.13213213213213	-0.274991313221018	-0.276368689722378	-0.277135616632256	-2.04	-1.63	-1.89
580	-2.13063063063063	-0.272838068523461	-0.274159179932438	-0.274890642227623	-2.04	-1.63	-1.89
581	-2.12912912912913	-0.270689220752405	-0.271955376436611	-0.272652430762672	-2.04	-1.63	-1.89
582	-2.12762762762763	-0.268544787143075	-0.269757292068777	-0.270420982247153	-2.04	-1.63	-1.89
583	-2.12612612612613	-0.266404785243541	-0.26756493978251	-0.268196296690819	-2.04	-1.63	-1.89
584	-2.12462462462462	-0.264269232924074	-0.265378332652853	-0.265978374103419	-2.04	-1.63	-1.89
585	-2.12312312312312	-0.262138148386885	-0.263197483878145	-0.263767214494703	-2.04	-1.63	-1.89
586	-2.12162162162162	-0.260011550176293	-0.261022406781886	-0.261562817874425	-2.04	-1.63	-1.89
587	-2.12012012012012	-0.257889457189313	-0.258853114814629	-0.259365184252336	-2.04	-1.63	-1.89
588	-2.11861861861862	-0.255771888686729	-0.256689621555928	-0.257174313638185	-2.04	-1.63	-1.89
589	-2.11711711711712	-0.25365886430464	-0.254531940716312	-0.254990206041725	-2.04	-1.63	-1.89
590	-2.11561561561562	-0.251550404066532	-0.252380086139317	-0.252812861472705	-2.04	-1.63	-1.89
591	-2.11411411411411	-0.249446528395901	-0.250234071803547	-0.25064227994088	-2.04	-1.63	-1.89
592	-2.11261261261261	-0.247347258129449	-0.248093911824794	-0.248478461455999	-2.04	-1.63	-1.89
593	-2.11111111111111	-0.245252614530903	-0.245959620458189	-0.246321406027813	-2.04	-1.63	-1.89
594	-2.10960960960961	-0.24316261930548	-0.243831212100412	-0.244171113666075	-2.04	-1.63	-1.89
595	-2.10810810810811	-0.241077294615053	-0.24170870129195	-0.242027584380536	-2.04	-1.63	-1.89
596	-2.10660660660661	-0.238996663094047	-0.239592102719398	-0.239890818180948	-2.04	-1.63	-1.89
597	-2.10510510510511	-0.236920747866123	-0.237481431217815	-0.237760815077062	-2.04	-1.63	-1.89
598	-2.1036036036036	-0.234849572561693	-0.235376701773139	-0.235637575078631	-2.04	-1.63	-1.89
599	-2.1021021021021	-0.232783161336316	-0.233277929524647	-0.233521098195405	-2.04	-1.63	-1.89
600	-2.1006006006006	-0.230721538890058	-0.231185129767478	-0.231411384437137	-2.04	-1.63	-1.89
601	-2.0990990990991	-0.228664730487842	-0.229098317955211	-0.229308433813579	-2.04	-1.63	-1.89
602	-2.0975975975976	-0.226612761980885	-0.227017509702504	-0.227212246334483	-2.04	-1.63	-1.89
603	-2.0960960960961	-0.224565659829293	-0.224942720787792	-0.2251228220096	-2.04	-1.63	-1.89
604	-2.09459459459459	-0.222523451125874	-0.222873967156054	-0.223040160848683	-2.04	-1.63	-1.89
605	-2.09309309309309	-0.220486163621291	-0.220811264921634	-0.220964262861484	-2.04	-1.63	-1.89
606	-2.09159159159159	-0.218453825750622	-0.218754630371145	-0.218895128057755	-2.04	-1.63	-1.89
607	-2.09009009009009	-0.216426466661438	-0.216704079966426	-0.216832756447248	-2.04	-1.63	-1.89
608	-2.08858858858859	-0.214404116243526	-0.214659630347583	-0.214777148039717	-2.04	-1.63	-1.89
609	-2.08708708708709	-0.212386805160362	-0.212621298336095	-0.212728302844912	-2.04	-1.63	-1.89
610	-2.08558558558559	-0.210374564882487	-0.210589100937999	-0.210686220872586	-2.04	-1.63	-1.89
611	-2.08408408408408	-0.208367427722929	-0.208563055347157	-0.208650902132492	-2.04	-1.63	-1.89
612	-2.08258258258258	-0.206365426874822	-0.206543178948598	-0.206622346634382	-2.04	-1.63	-1.89
613	-2.08108108108108	-0.204368596451426	-0.204529489321944	-0.20460055438801	-2.04	-1.63	-1.89
614	-2.07957957957958	-0.202376971528733	-0.202522004244924	-0.202585525403127	-2.04	-1.63	-1.89
615	-2.07807807807808	-0.200390588190868	-0.200520741696978	-0.200577259689486	-2.04	-1.63	-1.89
616	-2.07657657657658	-0.19840948357856	-0.198525719862949	-0.19857575725684	-2.04	-1.63	-1.89
617	-2.07507507507508	-0.196433695940904	-0.196536957136872	-0.196581018114942	-2.04	-1.63	-1.89
618	-2.07357357357357	-0.194463264690756	-0.194554472125861	-0.194593042273544	-2.04	-1.63	-1.89
619	-2.07207207207207	-0.192498230464063	-0.192578283654094	-0.1926118297424	-2.04	-1.63	-1.89
620	-2.07057057057057	-0.190538635183511	-0.190608410766909	-0.190637380531261	-2.04	-1.63	-1.89
621	-2.06906906906907	-0.188584522126894	-0.188644872734998	-0.188669694649882	-2.04	-1.63	-1.89
622	-2.06756756756757	-0.186635936000666	-0.186687689058724	-0.186708772108016	-2.04	-1.63	-1.89
623	-2.06606606606607	-0.184692923019199	-0.184736879472544	-0.184754612915415	-2.04	-1.63	-1.89
624	-2.06456456456456	-0.18275553099032	-0.182792463949559	-0.182807217081833	-2.04	-1.63	-1.89
625	-2.06306306306306	-0.180823809407781	-0.180854462706181	-0.180866584617022	-2.04	-1.63	-1.89
626	-2.06156156156156	-0.178897809551411	-0.178922896206934	-0.178932715530736	-2.04	-1.63	-1.89
627	-2.06006006006006	-0.176977584595777	-0.176997785169382	-0.17700560983273	-2.04	-1.63	-1.89
628	-2.05855855855856	-0.175063189728313	-0.1750791505692	-0.175085267532755	-2.04	-1.63	-1.89
629	-2.05705705705706	-0.173154682278007	-0.173167013645383	-0.173171688640564	-2.04	-1.63	-1.89
630	-2.05555555555556	-0.171252121855886	-0.171261395905601	-0.171264873165912	-2.04	-1.63	-1.89
631	-2.05405405405405	-0.169355570508722	-0.169362319131719	-0.169364821118553	-2.04	-1.63	-1.89
632	-2.05255255255255	-0.167465092887614	-0.167469805385455	-0.16747153250824	-2.04	-1.63	-1.89
633	-2.05105105105105	-0.165580756433338	-0.16558387701422	-0.165585007344725	-2.04	-1.63	-1.89
634	-2.04954954954955	-0.163702631580678	-0.163704556657121	-0.163705245637764	-2.04	-1.63	-1.89
635	-2.04804804804805	-0.161830791984305	-0.16183186725114	-0.161832247397109	-2.04	-1.63	-1.89
636	-2.04654654654655	-0.159965314769223	-0.159965832037504	-0.159966012632515	-2.04	-1.63	-1.89
637	-2.04504504504505	-0.158106280809323	-0.158106474568233	-0.158106541353736	-2.04	-1.63	-1.89
638	-2.04354354354354	-0.156253775038224	-0.156253818712899	-0.156253833570525	-2.04	-1.63	-1.89
639	-2.04204204204204	-0.154407886797398	-0.154407888665587	-0.154407889292636	-2.04	-1.63	-1.89
640	-2.04054054054054	-0.152568708529657	-0.152568708529657	-0.152568708529657	-2.04	-1.63	-1.89
641	-2.03903903903904	-0.15073629128671	-0.15073629128671	-0.15073629128671	-2.04	-1.63	-1.89
642	-2.03753753753754	-0.148910637564039	-0.148910637564039	-0.148910637564039	-2.04	-1.63	-1.89
643	-2.03603603603604	-0.147091747361646	-0.147091747361646	-0.147091747361646	-2.04	-1.63	-1.89
644	-2.03453453453453	-0.14527962067953	-0.14527962067953	-0.14527962067953	-2.04	-1.63	-1.89
645	-2.03303303303303	-0.14347425751769	-0.14347425751769	-0.14347425751769	-2.04	-1.63	-1.89
646	-2.03153153153153	-0.141675657876128	-0.141675657876128	-0.141675657876128	-2.04	-1.63	-1.89
647	-2.03003003003003	-0.139883821754843	-0.139883821754843	-0.139883821754843	-2.04	-1.63	-1.89
648	-2.02852852852853	-0.138098749153835	-0.138098749153835	-0.138098749153835	-2.04	-1.63	-1.89
649	-2.02702702702703	-0.136320440073104	-0.136320440073104	-0.136320440073104	-2.04	-1.63	-1.89
650	-2.02552552552553	-0.134548894512649	-0.134548894512649	-0.134548894512649	-2.04	-1.63	-1.89
651	-2.02402402402402	-0.132784112472472	-0.132784112472472	-0.132784112472472	-2.04	-1.63	-1.89
652	-2.02252252252252	-0.131026093952572	-0.131026093952572	-0.131026093952572	-2.04	-1.63	-1.89
653	-2.02102102102102	-0.129274838952949	-0.129274838952949	-0.129274838952949	-2.04	-1.63	-1.89
654	-2.01951951951952	-0.127530347473603	-0.127530347473603	-0.127530347473603	-2.04	-1.63	-1.89
655	-2.01801801801802	-0.125792619514534	-0.125792619514534	-0.125792619514534	-2.04	-1.63	-1.89
656	-2.01651651651652	-0.124061655075742	-0.124061655075742	-0.124061655075742	-2.04	-1.63	-1.89
657	-2.01501501501502	-0.122337454157227	-0.122337454157227	-0.122337454157227	-2.04	-1.63	-1.89
658	-2.01351351351351	-0.120620016758989	-0.120620016758989	-0.120620016758989	-2.04	-1.63	-1.89
659	-2.01201201201201	-0.118909342881028	-0.118909342881028	-0.118909342881028	-2.04	-1.63	-1.89
660	-2.01051051051051	-0.117205432523344	-0.117205432523344	-0.117205432523344	-2.04	-1.63	-1.89
661	-2.00900900900901	-0.115508285685938	-0.115508285685938	-0.115508285685938	-2.04	-1.63	-1.89
662	-2.00750750750751	-0.113817902368808	-0.113817902368808	-0.113817902368808	-2.04	-1.63	-1.89
663	-2.00600600600601	-0.112134282571955	-0.112134282571955	-0.112134282571955	-2.04	-1.63	-1.89
664	-2.0045045045045	-0.11045742629538	-0.11045742629538	-0.11045742629538	-2.04	-1.63	-1.89
665	-2.003003003003		-0.108787333539081	-0.108787333539081	-0.108787333539081	-2.04	-1.63	-1.89
666	-2.0015015015015	-0.107124004303059	-0.107124004303059	-0.107124004303059	-2.04	-1.63	-1.89
667	-2			-0.105467438587315	-0.105467438587315	-0.105467438587315	-2.04	-1.63	-1.89
668	-1.9984984984985	-0.103817636391847	-0.103817636391847	-0.103817636391847	-2.04	-1.63	-1.89
669	-1.996996996997		-0.102174597716657	-0.102174597716657	-0.102174597716657	-2.04	-1.63	-1.89
670	-1.9954954954955	-0.100538322561743	-0.100538322561743	-0.100538322561743	-2.04	-1.63	-1.89
671	-1.99399399399399	-0.0989088109271066	-0.0989088109271066	-0.0989088109271066	-2.04	-1.63	-1.89
672	-1.99249249249249	-0.0972860628127472	-0.0972860628127472	-0.0972860628127472	-2.04	-1.63	-1.89
673	-1.99099099099099	-0.095670078218665	-0.095670078218665	-0.095670078218665	-2.04	-1.63	-1.89
674	-1.98948948948949	-0.0940608571448593	-0.0940608571448593	-0.0940608571448593	-2.04	-1.63	-1.89
675	-1.98798798798799	-0.0924583995913313	-0.0924583995913313	-0.0924583995913313	-2.04	-1.63	-1.89
676	-1.98648648648649	-0.0908627055580797	-0.0908627055580797	-0.0908627055580797	-2.04	-1.63	-1.89
677	-1.98498498498498	-0.0892737750451056	-0.0892737750451056	-0.0892737750451056	-2.04	-1.63	-1.89
678	-1.98348348348348	-0.0876916080524086	-0.0876916080524086	-0.0876916080524086	-2.04	-1.63	-1.89
679	-1.98198198198198	-0.0861162045799881	-0.0861162045799881	-0.0861162045799881	-2.04	-1.63	-1.89
680	-1.98048048048048	-0.0845475646278451	-0.0845475646278451	-0.0845475646278451	-2.04	-1.63	-1.89
681	-1.97897897897898	-0.082985688195979	-0.082985688195979	-0.082985688195979	-2.04	-1.63	-1.89
682	-1.97747747747748	-0.08143057528439	-0.08143057528439	-0.08143057528439	-2.04	-1.63	-1.89
683	-1.97597597597598	-0.079882225893078	-0.079882225893078	-0.079882225893078	-2.04	-1.63	-1.89
684	-1.97447447447447	-0.0783406400220428	-0.0783406400220428	-0.0783406400220428	-2.04	-1.63	-1.89
685	-1.97297297297297	-0.0768058176712849	-0.0768058176712849	-0.0768058176712849	-2.04	-1.63	-1.89
686	-1.97147147147147	-0.0752777588408038	-0.0752777588408038	-0.0752777588408038	-2.04	-1.63	-1.89
687	-1.96996996996997	-0.0737564635306001	-0.0737564635306001	-0.0737564635306001	-2.04	-1.63	-1.89
688	-1.96846846846847	-0.0722419317406733	-0.0722419317406733	-0.0722419317406733	-2.04	-1.63	-1.89
689	-1.96696696696697	-0.0707341634710232	-0.0707341634710232	-0.0707341634710232	-2.04	-1.63	-1.89
690	-1.96546546546547	-0.0692331587216506	-0.0692331587216506	-0.0692331587216506	-2.04	-1.63	-1.89
691	-1.96396396396396	-0.0677389174925547	-0.0677389174925547	-0.0677389174925547	-2.04	-1.63	-1.89
692	-1.96246246246246	-0.0662514397837359	-0.0662514397837359	-0.0662514397837359	-2.04	-1.63	-1.89
693	-1.96096096096096	-0.0647707255951944	-0.0647707255951944	-0.0647707255951944	-2.04	-1.63	-1.89
694	-1.95945945945946	-0.0632967749269295	-0.0632967749269295	-0.0632967749269295	-2.04	-1.63	-1.89
695	-1.95795795795796	-0.0618295877789419	-0.0618295877789419	-0.0618295877789419	-2.04	-1.63	-1.89
696	-1.95645645645646	-0.0603691641512312	-0.0603691641512312	-0.0603691641512312	-2.04	-1.63	-1.89
697	-1.95495495495495	-0.0589155040437976	-0.0589155040437976	-0.0589155040437976	-2.04	-1.63	-1.89
698	-1.95345345345345	-0.0574686074566413	-0.0574686074566413	-0.0574686074566413	-2.04	-1.63	-1.89
699	-1.95195195195195	-0.0560284743897617	-0.0560284743897617	-0.0560284743897617	-2.04	-1.63	-1.89
700	-1.95045045045045	-0.0545951048431592	-0.0545951048431592	-0.0545951048431592	-2.04	-1.63	-1.89
701	-1.94894894894895	-0.0531684988168337	-0.0531684988168337	-0.0531684988168337	-2.04	-1.63	-1.89
702	-1.94744744744745	-0.0517486563107854	-0.0517486563107854	-0.0517486563107854	-2.04	-1.63	-1.89
703	-1.94594594594595	-0.050335577325014	-0.050335577325014	-0.050335577325014	-2.04	-1.63	-1.89
704	-1.94444444444444	-0.0489292618595196	-0.0489292618595196	-0.0489292618595196	-2.04	-1.63	-1.89
705	-1.94294294294294	-0.0475297099143024	-0.0475297099143024	-0.0475297099143024	-2.04	-1.63	-1.89
706	-1.94144144144144	-0.0461369214893621	-0.0461369214893621	-0.0461369214893621	-2.04	-1.63	-1.89
707	-1.93993993993994	-0.044750896584699	-0.044750896584699	-0.044750896584699	-2.04	-1.63	-1.89
708	-1.93843843843844	-0.0433716352003128	-0.0433716352003128	-0.0433716352003128	-2.04	-1.63	-1.89
709	-1.93693693693694	-0.0419991373362034	-0.0419991373362034	-0.0419991373362034	-2.04	-1.63	-1.89
710	-1.93543543543544	-0.0406334029923714	-0.0406334029923714	-0.0406334029923714	-2.04	-1.63	-1.89
711	-1.93393393393393	-0.0392744321688161	-0.0392744321688161	-0.0392744321688161	-2.04	-1.63	-1.89
712	-1.93243243243243	-0.0379222248655382	-0.0379222248655382	-0.0379222248655382	-2.04	-1.63	-1.89
713	-1.93093093093093	-0.0365767810825373	-0.0365767810825373	-0.0365767810825373	-2.04	-1.63	-1.89
714	-1.92942942942943	-0.035238100819813	-0.035238100819813	-0.035238100819813	-2.04	-1.63	-1.89
715	-1.92792792792793	-0.0339061840773662	-0.0339061840773662	-0.0339061840773662	-2.04	-1.63	-1.89
716	-1.92642642642643	-0.0325810308551961	-0.0325810308551961	-0.0325810308551961	-2.04	-1.63	-1.89
717	-1.92492492492492	-0.0312626411533035	-0.0312626411533035	-0.0312626411533035	-2.04	-1.63	-1.89
718	-1.92342342342342	-0.0299510149716875	-0.0299510149716875	-0.0299510149716875	-2.04	-1.63	-1.89
719	-1.92192192192192	-0.0286461523103487	-0.0286461523103487	-0.0286461523103487	-2.04	-1.63	-1.89
720	-1.92042042042042	-0.0273480531692869	-0.0273480531692869	-0.0273480531692869	-2.04	-1.63	-1.89
721	-1.91891891891892	-0.026056717548502	-0.026056717548502	-0.026056717548502	-2.04	-1.63	-1.89
722	-1.91741741741742	-0.0247721454479943	-0.0247721454479943	-0.0247721454479943	-2.04	-1.63	-1.89
723	-1.91591591591592	-0.0234943368677638	-0.0234943368677638	-0.0234943368677638	-2.04	-1.63	-1.89
724	-1.91441441441441	-0.02222329180781	-0.02222329180781	-0.02222329180781	-2.04	-1.63	-1.89
725	-1.91291291291291	-0.0209590102681334	-0.0209590102681334	-0.0209590102681334	-2.04	-1.63	-1.89
726	-1.91141141141141	-0.0197014922487337	-0.0197014922487337	-0.0197014922487337	-2.04	-1.63	-1.89
727	-1.90990990990991	-0.0184507377496113	-0.0184507377496113	-0.0184507377496113	-2.04	-1.63	-1.89
728	-1.90840840840841	-0.0172067467707657	-0.0172067467707657	-0.0172067467707657	-2.04	-1.63	-1.89
729	-1.90690690690691	-0.0159695193121971	-0.0159695193121971	-0.0159695193121971	-2.04	-1.63	-1.89
730	-1.90540540540541	-0.0147390553739057	-0.0147390553739057	-0.0147390553739057	-2.04	-1.63	-1.89
731	-1.9039039039039	-0.0135153549558913	-0.0135153549558913	-0.0135153549558913	-2.04	-1.63	-1.89
732	-1.9024024024024	-0.012298418058154	-0.012298418058154	-0.012298418058154	-2.04	-1.63	-1.89
733	-1.9009009009009	-0.0110882446806935	-0.0110882446806935	-0.0110882446806935	-2.04	-1.63	-1.89
734	-1.8993993993994	-0.00988483482351032	-0.00988483482351032	-0.00988483482351032	-2.04	-1.63	-1.89
735	-1.8978978978979	-0.00868818848660413	-0.00868818848660413	-0.00868818848660413	-2.04	-1.63	-1.89
736	-1.8963963963964	-0.00749830566997467	-0.00749830566997467	-0.00749830566997467	-2.04	-1.63	-1.89
737	-1.89489489489489	-0.00631518637362261	-0.00631518637362261	-0.00631518637362261	-2.04	-1.63	-1.89
738	-1.89339339339339	-0.00513883059754727	-0.00513883059754727	-0.00513883059754727	-2.04	-1.63	-1.89
739	-1.89189189189189	-0.00396923834174912	-0.00396923834174912	-0.00396923834174912	-2.04	-1.63	-1.89
740	-1.89039039039039	-0.00280640960622813	-0.00280640960622813	-0.00280640960622813	-2.04	-1.63	-1.89
741	-1.88888888888889	-0.00165034439098388	-0.00165034439098388	-0.00165034439098388	-2.04	-1.63	-1.89
742	-1.88738738738739	-0.000501042696016807	-0.000501042696016807	-0.000501042696016807	-2.04	-1.63	-1.89
743	-1.88588588588589	0.000641495478673093	0.000641495478673093	0.000641495478673093	-2.04	-1.63	-1.89
744	-1.88438438438438	0.00177727013308604	0.00177727013308604	0.00177727013308604	-2.04	-1.63	-1.89
745	-1.88288288288288	0.00290628126722203	0.00290628126722203	0.00290628126722203	-2.04	-1.63	-1.89
746	-1.88138138138138	0.00402852888108107	0.00402852888108107	0.00402852888108107	-2.04	-1.63	-1.89
747	-1.87987987987988	0.00514401297466272	0.00514401297466272	0.00514401297466272	-2.04	-1.63	-1.89
748	-1.87837837837838	0.00625273354796785	0.00625273354796785	0.00625273354796785	-2.04	-1.63	-1.89
749	-1.87687687687688	0.00735469060099558	0.00735469060099558	0.00735469060099558	-2.04	-1.63	-1.89
750	-1.87537537537538	0.00844988413374637	0.00844988413374637	0.00844988413374637	-2.04	-1.63	-1.89
751	-1.87387387387387	0.00953831414622019	0.00953831414622019	0.00953831414622019	-2.04	-1.63	-1.89
752	-1.87237237237237	0.0106199806384168	0.0106199806384168	0.0106199806384168	-2.04	-1.63	-1.89
753	-1.87087087087087	0.0116948836103365	0.0116948836103365	0.0116948836103365	-2.04	-1.63	-1.89
754	-1.86936936936937	0.0127630230619791	0.0127630230619791	0.0127630230619791	-2.04	-1.63	-1.89
755	-1.86786786786787	0.0138243989933446	0.0138243989933446	0.0138243989933446	-2.04	-1.63	-1.89
756	-1.86636636636637	0.0148790114044333	0.0148790114044333	0.0148790114044333	-2.04	-1.63	-1.89
757	-1.86486486486486	0.0159268602952447	0.0159268602952447	0.0159268602952447	-2.04	-1.63	-1.89
758	-1.86336336336336	0.0169679456657794	0.0169679456657794	0.0169679456657794	-2.04	-1.63	-1.89
759	-1.86186186186186	0.018002267516037	0.018002267516037	0.018002267516037	-2.04	-1.63	-1.89
760	-1.86036036036036	0.0190298258460173	0.0190298258460173	0.0190298258460173	-2.04	-1.63	-1.89
761	-1.85885885885886	0.0200506206557207	0.0200506206557207	0.0200506206557207	-2.04	-1.63	-1.89
762	-1.85735735735736	0.021064651945147	0.021064651945147	0.021064651945147	-2.04	-1.63	-1.89
763	-1.85585585585586	0.0220719197142965	0.0220719197142965	0.0220719197142965	-2.04	-1.63	-1.89
764	-1.85435435435435	0.0230724239631688	0.0230724239631688	0.0230724239631688	-2.04	-1.63	-1.89
765	-1.85285285285285	0.0240661646917639	0.0240661646917639	0.0240661646917639	-2.04	-1.63	-1.89
766	-1.85135135135135	0.0250531419000823	0.0250531419000823	0.0250531419000823	-2.04	-1.63	-1.89
767	-1.84984984984985	0.0260333555881234	0.0260333555881234	0.0260333555881234	-2.04	-1.63	-1.89
768	-1.84834834834835	0.0270068057558877	0.0270068057558877	0.0270068057558877	-2.04	-1.63	-1.89
769	-1.84684684684685	0.0279734924033748	0.0279734924033748	0.0279734924033748	-2.04	-1.63	-1.89
770	-1.84534534534535	0.0289334155305849	0.0289334155305849	0.0289334155305849	-2.04	-1.63	-1.89
771	-1.84384384384384	0.0298865751375179	0.0298865751375179	0.0298865751375179	-2.04	-1.63	-1.89
772	-1.84234234234234	0.0308329712241739	0.0308329712241739	0.0308329712241739	-2.04	-1.63	-1.89
773	-1.84084084084084	0.031772603790553	0.031772603790553	0.031772603790553	-2.04	-1.63	-1.89
774	-1.83933933933934	0.0327054728366549	0.0327054728366549	0.0327054728366549	-2.04	-1.63	-1.89
775	-1.83783783783784	0.0336315783624799	0.0336315783624799	0.0336315783624799	-2.04	-1.63	-1.89
776	-1.83633633633634	0.0345509203680279	0.0345509203680279	0.0345509203680279	-2.04	-1.63	-1.89
777	-1.83483483483483	0.0354634988532987	0.0354634988532987	0.0354634988532987	-2.04	-1.63	-1.89
778	-1.83333333333333	0.0363693138182926	0.0363693138182926	0.0363693138182926	-2.04	-1.63	-1.89
779	-1.83183183183183	0.0372683652630093	0.0372683652630093	0.0372683652630093	-2.04	-1.63	-1.89
780	-1.83033033033033	0.038160653187449	0.038160653187449	0.038160653187449	-2.04	-1.63	-1.89
781	-1.82882882882883	0.0390461775916118	0.0390461775916118	0.0390461775916118	-2.04	-1.63	-1.89
782	-1.82732732732733	0.0399249384754976	0.0399249384754976	0.0399249384754976	-2.04	-1.63	-1.89
783	-1.82582582582583	0.0407969358391063	0.0407969358391063	0.0407969358391063	-2.04	-1.63	-1.89
784	-1.82432432432432	0.0416621696824377	0.0416621696824377	0.0416621696824377	-2.04	-1.63	-1.89
785	-1.82282282282282	0.0425206400054923	0.0425206400054923	0.0425206400054923	-2.04	-1.63	-1.89
786	-1.82132132132132	0.0433723468082701	0.0433723468082701	0.0433723468082701	-2.04	-1.63	-1.89
787	-1.81981981981982	0.0442172900907705	0.0442172900907705	0.0442172900907705	-2.04	-1.63	-1.89
788	-1.81831831831832	0.0450554698529941	0.0450554698529941	0.0450554698529941	-2.04	-1.63	-1.89
789	-1.81681681681682	0.0458868860949404	0.0458868860949404	0.0458868860949404	-2.04	-1.63	-1.89
790	-1.81531531531532	0.0467115388166099	0.0467115388166099	0.0467115388166099	-2.04	-1.63	-1.89
791	-1.81381381381381	0.0475294280180023	0.0475294280180023	0.0475294280180023	-2.04	-1.63	-1.89
792	-1.81231231231231	0.0483405536991177	0.0483405536991177	0.0483405536991177	-2.04	-1.63	-1.89
793	-1.81081081081081	0.049144915859956	0.049144915859956	0.049144915859956	-2.04	-1.63	-1.89
794	-1.80930930930931	0.0499425145005172	0.0499425145005172	0.0499425145005172	-2.04	-1.63	-1.89
795	-1.80780780780781	0.0507333496208016	0.0507333496208016	0.0507333496208016	-2.04	-1.63	-1.89
796	-1.80630630630631	0.0515174212208089	0.0515174212208089	0.0515174212208089	-2.04	-1.63	-1.89
797	-1.8048048048048	0.0522947293005389	0.0522947293005389	0.0522947293005389	-2.04	-1.63	-1.89
798	-1.8033033033033	0.0530652738599922	0.0530652738599922	0.0530652738599922	-2.04	-1.63	-1.89
799	-1.8018018018018	0.0538290548991682	0.0538290548991682	0.0538290548991682	-2.04	-1.63	-1.89
800	-1.8003003003003	0.0545860724180673	0.0545860724180673	0.0545860724180673	-2.04	-1.63	-1.89
801	-1.7987987987988	0.0553363264166895	0.0553363264166895	0.0553363264166895	-2.04	-1.63	-1.89
802	-1.7972972972973	0.0560798168950345	0.0560798168950345	0.0560798168950345	-2.04	-1.63	-1.89
803	-1.7957957957958	0.0568165438531025	0.0568165438531025	0.0568165438531025	-2.04	-1.63	-1.89
804	-1.79429429429429	0.0575465072908934	0.0575465072908934	0.0575465072908934	-2.04	-1.63	-1.89
805	-1.79279279279279	0.0582697072084073	0.0582697072084073	0.0582697072084073	-2.04	-1.63	-1.89
806	-1.79129129129129	0.0589861436056442	0.0589861436056442	0.0589861436056442	-2.04	-1.63	-1.89
807	-1.78978978978979	0.059695816482604	0.059695816482604	0.059695816482604	-2.04	-1.63	-1.89
808	-1.78828828828829	0.0603987258392868	0.0603987258392868	0.0603987258392868	-2.04	-1.63	-1.89
809	-1.78678678678679	0.0610948716756927	0.0610948716756927	0.0610948716756927	-2.04	-1.63	-1.89
810	-1.78528528528529	0.0617842539918214	0.0617842539918214	0.0617842539918214	-2.04	-1.63	-1.89
811	-1.78378378378378	0.0624668727876732	0.0624668727876732	0.0624668727876732	-2.04	-1.63	-1.89
812	-1.78228228228228	0.0631427280632479	0.0631427280632479	0.0631427280632479	-2.04	-1.63	-1.89
813	-1.78078078078078	0.0638118198185456	0.0638118198185456	0.0638118198185456	-2.04	-1.63	-1.89
814	-1.77927927927928	0.0644741480535662	0.0644741480535662	0.0644741480535662	-2.04	-1.63	-1.89
815	-1.77777777777778	0.0651297127683097	0.0651297127683097	0.0651297127683097	-2.04	-1.63	-1.89
816	-1.77627627627628	0.0657785139627762	0.0657785139627762	0.0657785139627762	-2.04	-1.63	-1.89
817	-1.77477477477477	0.0664205516369658	0.0664205516369658	0.0664205516369658	-2.04	-1.63	-1.89
818	-1.77327327327327	0.0670558257908782	0.0670558257908782	0.0670558257908782	-2.04	-1.63	-1.89
819	-1.77177177177177	0.0676843364245137	0.0676843364245137	0.0676843364245137	-2.04	-1.63	-1.89
820	-1.77027027027027	0.0683060835378722	0.0683060835378722	0.0683060835378722	-2.04	-1.63	-1.89
821	-1.76876876876877	0.0689210671309535	0.0689210671309535	0.0689210671309535	-2.04	-1.63	-1.89
822	-1.76726726726727	0.0695292872037578	0.0695292872037578	0.0695292872037578	-2.04	-1.63	-1.89
823	-1.76576576576577	0.0701307437562853	0.0701307437562853	0.0701307437562853	-2.04	-1.63	-1.89
824	-1.76426426426426	0.0707254367885355	0.0707254367885355	0.0707254367885355	-2.04	-1.63	-1.89
825	-1.76276276276276	0.0713133663005088	0.0713133663005088	0.0713133663005088	-2.04	-1.63	-1.89
826	-1.76126126126126	0.0718945322922049	0.0718945322922049	0.0718945322922049	-2.04	-1.63	-1.89
827	-1.75975975975976	0.072468934763624	0.072468934763624	0.072468934763624	-2.04	-1.63	-1.89
828	-1.75825825825826	0.0730365737147662	0.0730365737147662	0.0730365737147662	-2.04	-1.63	-1.89
829	-1.75675675675676	0.0735974491456315	0.0735974491456315	0.0735974491456315	-2.04	-1.63	-1.89
830	-1.75525525525526	0.0741515610562196	0.0741515610562196	0.0741515610562196	-2.04	-1.63	-1.89
831	-1.75375375375375	0.0746989094465305	0.0746989094465305	0.0746989094465305	-2.04	-1.63	-1.89
832	-1.75225225225225	0.0752394943165644	0.0752394943165644	0.0752394943165644	-2.04	-1.63	-1.89
833	-1.75075075075075	0.0757733156663216	0.0757733156663216	0.0757733156663216	-2.04	-1.63	-1.89
834	-1.74924924924925	0.0763003734958014	0.0763003734958014	0.0763003734958014	-2.04	-1.63	-1.89
835	-1.74774774774775	0.0768206678050043	0.0768206678050043	0.0768206678050043	-2.04	-1.63	-1.89
836	-1.74624624624625	0.0773341985939302	0.0773341985939302	0.0773341985939302	-2.04	-1.63	-1.89
837	-1.74474474474474	0.0778409658625792	0.0778409658625792	0.0778409658625792	-2.04	-1.63	-1.89
838	-1.74324324324324	0.0783409696109509	0.0783409696109509	0.0783409696109509	-2.04	-1.63	-1.89
839	-1.74174174174174	0.0788342098390458	0.0788342098390458	0.0788342098390458	-2.04	-1.63	-1.89
840	-1.74024024024024	0.0793206865468634	0.0793206865468634	0.0793206865468634	-2.04	-1.63	-1.89
841	-1.73873873873874	0.0798003997344041	0.0798003997344041	0.0798003997344041	-2.04	-1.63	-1.89
842	-1.73723723723724	0.0802733494016679	0.0802733494016679	0.0802733494016679	-2.04	-1.63	-1.89
843	-1.73573573573574	0.0807395355486544	0.0807395355486544	0.0807395355486544	-2.04	-1.63	-1.89
844	-1.73423423423423	0.081198958175364	0.081198958175364	0.081198958175364	-2.04	-1.63	-1.89
845	-1.73273273273273	0.0816516172817967	0.0816516172817967	0.0816516172817967	-2.04	-1.63	-1.89
846	-1.73123123123123	0.0820975128679522	0.0820975128679522	0.0820975128679522	-2.04	-1.63	-1.89
847	-1.72972972972973	0.0825366449338307	0.0825366449338307	0.0825366449338307	-2.04	-1.63	-1.89
848	-1.72822822822823	0.0829690134794321	0.0829690134794321	0.0829690134794321	-2.04	-1.63	-1.89
849	-1.72672672672673	0.0833946185047565	0.0833946185047565	0.0833946185047565	-2.04	-1.63	-1.89
850	-1.72522522522523	0.0838134600098039	0.0838134600098039	0.0838134600098039	-2.04	-1.63	-1.89
851	-1.72372372372372	0.0842255379945744	0.0842255379945744	0.0842255379945744	-2.04	-1.63	-1.89
852	-1.72222222222222	0.0846308524590678	0.0846308524590678	0.0846308524590678	-2.04	-1.63	-1.89
853	-1.72072072072072	0.0850294034032839	0.0850294034032839	0.0850294034032839	-2.04	-1.63	-1.89
854	-1.71921921921922	0.0854211908272233	0.0854211908272233	0.0854211908272233	-2.04	-1.63	-1.89
855	-1.71771771771772	0.0858062147308856	0.0858062147308856	0.0858062147308856	-2.04	-1.63	-1.89
856	-1.71621621621622	0.0861844751142706	0.0861844751142706	0.0861844751142706	-2.04	-1.63	-1.89
857	-1.71471471471471	0.0865559719773787	0.0865559719773787	0.0865559719773787	-2.04	-1.63	-1.89
858	-1.71321321321321	0.0869207053202099	0.0869207053202099	0.0869207053202099	-2.04	-1.63	-1.89
859	-1.71171171171171	0.0872786751427641	0.0872786751427641	0.0872786751427641	-2.04	-1.63	-1.89
860	-1.71021021021021	0.0876298814450411	0.0876298814450411	0.0876298814450411	-2.04	-1.63	-1.89
861	-1.70870870870871	0.0879743242270412	0.0879743242270412	0.0879743242270412	-2.04	-1.63	-1.89
862	-1.70720720720721	0.0883120034887641	0.0883120034887641	0.0883120034887641	-2.04	-1.63	-1.89
863	-1.70570570570571	0.0886429192302101	0.0886429192302101	0.0886429192302101	-2.04	-1.63	-1.89
864	-1.7042042042042	0.0889670714513791	0.0889670714513791	0.0889670714513791	-2.04	-1.63	-1.89
865	-1.7027027027027	0.0892844601522711	0.0892844601522711	0.0892844601522711	-2.04	-1.63	-1.89
866	-1.7012012012012	0.0895950853328857	0.0895950853328857	0.0895950853328857	-2.04	-1.63	-1.89
867	-1.6996996996997	0.0898989469932236	0.0898989469932236	0.0898989469932236	-2.04	-1.63	-1.89
868	-1.6981981981982	0.0901960451332844	0.0901960451332844	0.0901960451332844	-2.04	-1.63	-1.89
869	-1.6966966966967	0.0904863797530682	0.0904863797530682	0.0904863797530682	-2.04	-1.63	-1.89
870	-1.6951951951952	0.090769950852575	0.090769950852575	0.090769950852575	-2.04	-1.63	-1.89
871	-1.69369369369369	0.0910467584318047	0.0910467584318047	0.0910467584318047	-2.04	-1.63	-1.89
872	-1.69219219219219	0.0913168024907574	0.0913168024907574	0.0913168024907574	-2.04	-1.63	-1.89
873	-1.69069069069069	0.0915800830294329	0.0915800830294329	0.0915800830294329	-2.04	-1.63	-1.89
874	-1.68918918918919	0.0918366000478315	0.0918366000478315	0.0918366000478315	-2.04	-1.63	-1.89
875	-1.68768768768769	0.0920863535459531	0.0920863535459531	0.0920863535459531	-2.04	-1.63	-1.89
876	-1.68618618618619	0.0923293435237975	0.0923293435237975	0.0923293435237975	-2.04	-1.63	-1.89
877	-1.68468468468468	0.092565569981365	0.092565569981365	0.092565569981365	-2.04	-1.63	-1.89
878	-1.68318318318318	0.0927950329186555	0.0927950329186555	0.0927950329186555	-2.04	-1.63	-1.89
879	-1.68168168168168	0.0930177323356689	0.0930177323356689	0.0930177323356689	-2.04	-1.63	-1.89
880	-1.68018018018018	0.0932336682324053	0.0932336682324053	0.0932336682324053	-2.04	-1.63	-1.89
881	-1.67867867867868	0.0934428406088648	0.0934428406088648	0.0934428406088648	-2.04	-1.63	-1.89
882	-1.67717717717718	0.093645249465047	0.093645249465047	0.093645249465047	-2.04	-1.63	-1.89
883	-1.67567567567568	0.0938408948009524	0.0938408948009524	0.0938408948009524	-2.04	-1.63	-1.89
884	-1.67417417417417	0.0940297766165805	0.0940297766165805	0.0940297766165805	-2.04	-1.63	-1.89
885	-1.67267267267267	0.0942118949119319	0.0942118949119319	0.0942118949119319	-2.04	-1.63	-1.89
886	-1.67117117117117	0.094387249687006	0.094387249687006	0.094387249687006	-2.04	-1.63	-1.89
887	-1.66966966966967	0.0945558409418032	0.0945558409418032	0.0945558409418032	-2.04	-1.63	-1.89
888	-1.66816816816817	0.0947176686763234	0.0947176686763234	0.0947176686763234	-2.04	-1.63	-1.89
889	-1.66666666666667	0.0948727328905663	0.0948727328905663	0.0948727328905663	-2.04	-1.63	-1.89
890	-1.66516516516517	0.0950210335845325	0.0950210335845325	0.0950210335845325	-2.04	-1.63	-1.89
891	-1.66366366366366	0.0951625707582215	0.0951625707582215	0.0951625707582215	-2.04	-1.63	-1.89
892	-1.66216216216216	0.0952973444116334	0.0952973444116334	0.0952973444116334	-2.04	-1.63	-1.89
893	-1.66066066066066	0.0954253545447683	0.0954253545447683	0.0954253545447683	-2.04	-1.63	-1.89
894	-1.65915915915916	0.0955466011576263	0.0955466011576263	0.0955466011576263	-2.04	-1.63	-1.89
895	-1.65765765765766	0.0956610842502073	0.0956610842502073	0.0956610842502073	-2.04	-1.63	-1.89
896	-1.65615615615616	0.0957688038225111	0.0957688038225111	0.0957688038225111	-2.04	-1.63	-1.89
897	-1.65465465465465	0.0958697598745379	0.0958697598745379	0.0958697598745379	-2.04	-1.63	-1.89
898	-1.65315315315315	0.0959639524062876	0.0959639524062876	0.0959639524062876	-2.04	-1.63	-1.89
899	-1.65165165165165	0.0960513814177604	0.0960513814177604	0.0960513814177604	-2.04	-1.63	-1.89
900	-1.65015015015015	0.0961320469089562	0.0961320469089562	0.0961320469089562	-2.04	-1.63	-1.89
901	-1.64864864864865	0.0962059488798748	0.0962059488798748	0.0962059488798748	-2.04	-1.63	-1.89
902	-1.64714714714715	0.0962730873305164	0.0962730873305164	0.0962730873305164	-2.04	-1.63	-1.89
903	-1.64564564564565	0.0963334622608811	0.0963334622608811	0.0963334622608811	-2.04	-1.63	-1.89
904	-1.64414414414414	0.0963870736709687	0.0963870736709687	0.0963870736709687	-2.04	-1.63	-1.89
905	-1.64264264264264	0.0964339215607792	0.0964339215607792	0.0964339215607792	-2.04	-1.63	-1.89
906	-1.64114114114114	0.0964740059303126	0.0964740059303126	0.0964740059303126	-2.04	-1.63	-1.89
907	-1.63963963963964	0.0965073267795691	0.0965073267795691	0.0965073267795691	-2.04	-1.63	-1.89
908	-1.63813813813814	0.0965338841085486	0.0965338841085486	0.0965338841085486	-2.04	-1.63	-1.89
909	-1.63663663663664	0.0965536779172511	0.0965536779172511	0.0965536779172511	-2.04	-1.63	-1.89
910	-1.63513513513514	0.0965667082056765	0.0965667082056765	0.0965667082056765	-2.04	-1.63	-1.89
911	-1.63363363363363	0.0965729749738247	0.0965729749738247	0.0965729749738247	-2.04	-1.63	-1.89
912	-1.63213213213213	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
913	-1.63063063063063	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
914	-1.62912912912913	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
915	-1.62762762762763	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
916	-1.62612612612613	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
917	-1.62462462462462	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
918	-1.62312312312312	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
919	-1.62162162162162	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
920	-1.62012012012012	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
921	-1.61861861861862	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
922	-1.61711711711712	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
923	-1.61561561561562	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
924	-1.61411411411411	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
925	-1.61261261261261	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
926	-1.61111111111111	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
927	-1.60960960960961	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
928	-1.60810810810811	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
929	-1.60660660660661	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
930	-1.60510510510511	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
931	-1.6036036036036	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
932	-1.6021021021021	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
933	-1.6006006006006	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
934	-1.5990990990991	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
935	-1.5975975975976	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
936	-1.5960960960961	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
937	-1.59459459459459	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
938	-1.59309309309309	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
939	-1.59159159159159	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
940	-1.59009009009009	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
941	-1.58858858858859	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
942	-1.58708708708709	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
943	-1.58558558558559	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
944	-1.58408408408408	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
945	-1.58258258258258	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
946	-1.58108108108108	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
947	-1.57957957957958	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
948	-1.57807807807808	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
949	-1.57657657657658	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
950	-1.57507507507508	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
951	-1.57357357357357	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
952	-1.57207207207207	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
953	-1.57057057057057	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
954	-1.56906906906907	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
955	-1.56756756756757	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
956	-1.56606606606607	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
957	-1.56456456456456	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
958	-1.56306306306306	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
959	-1.56156156156156	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
960	-1.56006006006006	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
961	-1.55855855855856	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
962	-1.55705705705706	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
963	-1.55555555555556	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
964	-1.55405405405405	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
965	-1.55255255255255	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
966	-1.55105105105105	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
967	-1.54954954954955	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
968	-1.54804804804805	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
969	-1.54654654654655	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
970	-1.54504504504505	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
971	-1.54354354354354	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
972	-1.54204204204204	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
973	-1.54054054054054	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
974	-1.53903903903904	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
975	-1.53753753753754	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
976	-1.53603603603604	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
977	-1.53453453453453	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
978	-1.53303303303303	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
979	-1.53153153153153	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
980	-1.53003003003003	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
981	-1.52852852852853	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
982	-1.52702702702703	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
983	-1.52552552552553	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
984	-1.52402402402402	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
985	-1.52252252252252	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
986	-1.52102102102102	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
987	-1.51951951951952	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
988	-1.51801801801802	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
989	-1.51651651651652	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
990	-1.51501501501502	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
991	-1.51351351351351	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
992	-1.51201201201201	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
993	-1.51051051051051	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
994	-1.50900900900901	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
995	-1.50750750750751	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
996	-1.50600600600601	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
997	-1.5045045045045	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
998	-1.503003003003		0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
999	-1.5015015015015	0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89
1000	-1.5			0.0965735902799727	0.0965735902799727	0.0965735902799727	-2.04	-1.63	-1.89

